A Linear State Space Model for Photoacoustic Imaging in an Acoustic Attenuating Media

In photoacoustic imaging, ultrasound waves generated by a temperature rise after illumination of light absorbing structures are measured on the sample surface. These measurements are then used to reconstruct the optical absorption. We develop a method for reconstructing the absorption inside the sample based on a discrete linear state space reformulation of a partial differential equation that describes the propagation of the ultrasound waves. Fundamental properties of the corresponding state space model such as stability, observability and controllability are also analyzed. By using Stokes' equation, the frequency dependent attenuation of the ultrasound waves is incorporated into our model, therefore the proposed method is of general nature. As a consequence, this approach allows for inhomogeneous probes with arbitrary absorption profiles and it accounts for the decrease in laser intensity due to absorption. Furthermore, it provides a method for optimizing the laser modulation signal such that the accuracy of the estimated absorption profile is maximized. Utilizing the optimized laser modulation signal yields an increase in reconstruction accuracy compared to short laser pulses as well as chirp modulation in many scenarios.

==> Example_1_ARMSE_d.dat <==
   1.0000000000000000e-10   2.3531865672525168e+01   1.6983840857656375e+01   1.2177568950495033e+01   1.4525712920952461e+01   9.3626601967301340e+01
   1.0000000000000001e-09   6.8870386077873661e+01   3.8454968310775669e+01   3.3656531474647934e+01   4.4260674666393015e+01   8.3580528379358626e+01
   1.0000000000000000e-08   1.9182860704386755e+02   1.0097998667225673e+02   7.5079840684648246e+01   1.2732936530985823e+02   7.3497122221701758e+01
   9.9999999999999995e-08   5.9807476541095514e+02   3.0713779591031567e+02   1.6201782416765266e+02   3.7750605635748519e+02   6.3648107230205930e+01
   9.9999999999999995e-07   1.9278411163167289e+03   1.0014462126765029e+03   2.9245361505620059e+02   3.6391843744580558e+02   5.3616361684165255e+01
   9.9999999999999991e-06   5.7298917338305137e+03   2.0530104361953977e+03   4.9444167689921659e+02   6.6724312540380674e+02   4.3541784825796093e+01
   1.0000000000000000e-04   1.7329459690240456e+04   2.6784235332803155e+03   6.2835925300038821e+02   8.1771063755208968e+02   3.3657575523459080e+01
   1.0000000000000000e-03   5.9759841221456460e+04   3.2489393407140760e+03   8.8660042483082577e+02   1.1713765059949769e+03   2.3658751255741254e+01
   1.0000000000000000e-02   2.0377123656069761e+05   3.7855240115133320e+03   1.4780039934700480e+03   1.9642659251604059e+03   1.3569465432146705e+01
   1.0000000000000001e-01   6.3037183367056749e+05   5.2043398901034343e+03   2.7093859218249372e+03   3.7970400038466164e+03   3.5303711545068150e+00


==> Example_1_ARMSE_low_noise.dat <==
   1.0000000000000000e+00   2.4407081955360577e-01   2.4407081955360577e-01   2.3599361377007363e-01   3.7372333749893989e+00   2.3599361377051473e-01   2.3599361377051473e-01   3.7372333749893989e+00   2.3599361377007363e-01
   2.0000000000000000e+00   4.3101542546087951e-01   4.3195340529178228e-01   3.9515779085363500e-01   3.3160540790577580e+00   3.9515779085476338e-01   3.9606665924129786e-01   3.3633776410106258e+00   3.9606665924021156e-01
   3.0000000000000000e+00   8.1863573961388292e-01   8.1478803930940191e-01   7.1556186499859498e-01   8.5079223474744019e+00   7.1556186499772656e-01   7.1208589289344226e-01   8.8504563897295032e+00   7.1208589289430602e-01
   4.0000000000000000e+00   1.3612044572503301e+00   1.3330669819126049e+00   1.1283384415644127e+00   1.3742915061171981e+01   1.1283384415621516e+00   1.1055569600562920e+00   1.5397940966168479e+01   1.1055569600581829e+00
   5.0000000000000000e+00   2.4506986908104329e+00   2.2513396827496717e+00   1.9151032231264329e+00   1.6738496061527698e+01   1.9151032231216203e+00   1.7601219644970214e+00   2.1156798879826223e+01   1.7601219645017756e+00
   6.0000000000000000e+00   4.2479959936496625e+00   3.6006978279094364e+00   3.1058645741569664e+00   1.5611850984771561e+01   3.1058645741485305e+00   2.6352889821435297e+00   2.2162994355811431e+01   2.6352889821503793e+00
   7.0000000000000000e+00   7.2754992997692129e+00   5.7130938148555561e+00   5.0108913237801334e+00   1.0071342201446029e+01   5.0108913237682655e+00   3.9357125127536454e+00   1.5268774437155722e+01   3.9357125127630659e+00
   8.0000000000000000e+00   1.1570082641028876e+01   8.7412014503570230e+00   7.4746876866261536e+00   1.4212663663588739e+01   7.4746876866066305e+00   5.6487674980751112e+00   2.0199019106935008e+01   5.6487674980897706e+00
   9.0000000000000000e+00   1.7360551217908441e+01   1.2953834717048538e+01   1.0481735438436269e+01   9.4277631202157188e+00   1.0481735438413375e+01   7.8234805563583736e+00   1.4356450391768181e+01   7.8234805563754755e+00
   1.0000000000000000e+01   2.5361635477343260e+01   1.8574310845546044e+01   1.4394266970856927e+01   2.3125400018462603e+01   1.4394266970833371e+01   1.0548060211736104e+01   3.5846698025643903e+01   1.0548060211753329e+01
   1.1000000000000000e+01   3.6883205958492582e+01   2.5906552071226589e+01   1.9916090043484278e+01   1.4442562985258398e+01   1.9916090043467445e+01   1.3991619489481746e+01   2.1858259582641200e+01   1.3991619489493690e+01
   1.2000000000000000e+01   5.0778836731510005e+01   3.4717388975550271e+01   2.6305684653286765e+01   2.3479404794262908e+01   2.6305684653276607e+01   1.7988277443619619e+01   3.6088019928546316e+01   1.7988277443626490e+01
   1.3000000000000000e+01   6.5898662954382999e+01   4.4693291309207154e+01   3.3162900572843022e+01   2.3457456176304333e+01   3.3162900572840471e+01   2.2493552766653774e+01   3.6723614992240577e+01   2.2493552766655700e+01
   1.4000000000000000e+01   8.2526638360599094e+01   5.4905587121568551e+01   4.0768518194328443e+01   3.2132861258796297e+01   4.0768518194339741e+01   2.7133740893262210e+01   5.6508526751458461e+01   2.7133740893254934e+01
   1.5000000000000000e+01   1.0199995547887633e+02   6.4075644854823167e+01   5.0170054212387790e+01   3.4386939048116247e+01   5.0170054212411962e+01   3.1508560469750371e+01   6.4802665076152138e+01   3.1508560469734981e+01
   1.6000000000000000e+01   1.2164650026870035e+02   7.0167352269913039e+01   6.0103063933113255e+01   3.6956716686088853e+01   6.0103063933151034e+01   3.4668233138348938e+01   7.2050055664248191e+01   3.4668233138327217e+01
   1.7000000000000000e+01   1.3309310328377569e+02   7.1056136042314336e+01   6.6645705727299458e+01   3.6398070740888251e+01   6.6645705727338509e+01   3.5574662973839651e+01   7.0704746511519787e+01   3.5574662973818640e+01
   1.8000000000000000e+01   1.2614995788333569e+02   6.4525548776324882e+01   6.4172369772963364e+01   3.3481096945578834e+01   6.4172369772995935e+01   3.2822127355175347e+01   6.6122298214696244e+01   3.2822127355158756e+01
   1.9000000000000000e+01   9.8273503171513582e+01   4.9502551444634300e+01   5.0657551659891979e+01   2.5715616796994116e+01   5.0657551659915327e+01   2.5517991453353439e+01   5.1079479802579520e+01   2.5517991453341644e+01
   2.0000000000000000e+01   5.3681318177094305e+01   2.6950036401957302e+01   2.7915625431168394e+01   1.4169477300382932e+01   2.7915625431181223e+01   1.4014357584047014e+01   2.8209483330073041e+01   1.4014357584040578e+01


==> Example_1_ARMSE_mu.dat <==
   1.0000000000000000e-10   3.9502528758193179e+01   2.0350163856333385e+01   2.0350163856321338e+01   3.3224344671159699e+01   9.3626601967301340e+01
   1.0000000000000001e-09   1.1567920506349272e+02   5.8412027341714932e+01   5.6256160508091419e+01   7.9911282207465476e+01   8.3580528379358626e+01
   1.0000000000000000e-08   3.2093260713911570e+02   1.6375916342984081e+02   1.2338989259438192e+02   2.1590725254924033e+02   7.3497122221701758e+01
   9.9999999999999995e-08   1.0018527596373151e+03   5.0893415731221705e+02   2.5784884163073605e+02   6.2740789890893882e+02   6.3648107230205930e+01
   9.9999999999999995e-07   3.2178648029219398e+03   4.4807590491588837e+02   4.3738921543383293e+02   2.1155848618680147e+03   5.3616361684165255e+01
   9.9999999999999991e-06   9.4793803219971014e+03   8.2797565457157509e+02   7.2907576376502334e+02   3.9041487152283239e+03   4.3541784825796093e+01
   1.0000000000000000e-04   2.5960775782323937e+04   9.7186988891843316e+02   9.0728418113247699e+02   5.0469783780731022e+03   3.3657575523459080e+01
   1.0000000000000000e-03   6.0360386323071703e+04   1.3806964161292094e+03   1.2487906342073954e+03   5.9229316484023639e+03   2.3658751255741254e+01
   1.0000000000000000e-02   1.0100393962346774e+05   2.2869726165741772e+03   2.0739718674765782e+03   6.7185138810412200e+03   1.3569465432146705e+01
   1.0000000000000001e-01   1.3817004443761823e+05   4.4349547953686360e+03   3.8803381094013139e+03   8.8474189656762028e+03   3.5303711545068150e+00


==> Example_1_high_noise_mu.dat <==
   1.0000000000000000e+00   7.5973240158649617e+02   1.3888629203268711e+03   1.5461209512070284e+03   1.5514973749115500e+03   5.9643827928528049e+02
   2.0000000000000000e+00   3.5993977675460233e+03   8.5377316111904638e+03   7.0480650767318139e+03   7.0529832906843158e+03   6.5615913439929636e+03
   3.0000000000000000e+00   1.0934004978673953e+04   4.7448663520952905e+03   2.7279594964964699e+03   2.7344841443377413e+03   1.4152187636005385e+03
   4.0000000000000000e+00   2.1296533883822496e+04   2.3957422090290329e+04   3.1154621752861251e+04   3.1169972279678444e+04   2.6722723107709531e+04
   5.0000000000000000e+00   2.6596196634288226e+04   4.9690756775636837e+04   2.2527583135038389e+04   2.2552156998969265e+04   1.9605611841540340e+04
   6.0000000000000000e+00   2.1300549013321954e+04  -3.1657740527488146e+04   1.8633617797581777e+04   1.8633503120765614e+04   1.1631170646030927e+04
   7.0000000000000000e+00   1.1066978139437106e+04   8.5385405786258023e+04   1.8189631405331424e+04   1.8289968896149810e+04   2.1290971124518033e+04
   8.0000000000000000e+00   5.2196231659995537e+03  -8.3375315201083897e+04   6.1409068829502326e+02   5.5104660961847617e+02  -1.1533477574944962e+04
   9.0000000000000000e+00   8.0277761522117898e+03   4.5538530570076655e+04   9.7743031031820101e+03   9.8273275132091858e+03   1.9872078004661431e+04
   1.0000000000000000e+01   1.2173905611548462e+04   6.5964069019819843e+04   1.2680374487592206e+04   1.3108484336564446e+04  -3.9498885058213582e+03
   1.1000000000000000e+01   8.0277761522117898e+03  -2.4308743143927728e+05   5.7919397324307856e+03   4.8357327203031455e+03   1.2853384226637721e+04
   1.2000000000000000e+01   5.2196231659995537e+03   2.5369638077275010e+05  -1.5103253891788831e+03   0.0000000000000000e+00  -4.7608106783002258e+03
   1.3000000000000000e+01   1.1066978139437106e+04  -8.6937817542292352e+05   1.1481504621472473e+04   1.0521651097246746e+04   3.7727694915710190e+03
   1.4000000000000000e+01   2.1300549013321954e+04   9.3705998978520714e+04   2.6785192595592616e+04   2.7222213389671320e+04   3.0304735730064942e+04
   1.5000000000000000e+01   2.6596196634288226e+04  -1.4689058210987123e+05   2.0004168623421570e+04   2.0189693067731194e+04   1.7165253627581906e+03
   1.6000000000000000e+01   2.1296533883822496e+04   1.0757537573471577e+05   2.0088205240407846e+04   1.9992010923600668e+04   2.5031713899719689e+04
   1.7000000000000000e+01   1.0934004978673953e+04  -1.4408935312967713e+05   1.8498809902815025e+04   1.8636799414526351e+04   8.4402408950599256e+03
   1.8000000000000000e+01   3.5993977675460233e+03   8.3741328103852808e+04   4.2305181159126032e+03   4.3125725960878444e+03   1.1944565832936134e+03
   1.9000000000000000e+01   7.5973240158649617e+02  -8.0050516346455392e+04   7.7112396191873290e+02   7.4151871101648283e+02   4.5790558835356369e+03
   2.0000000000000000e+01   1.0281859975274034e+02   3.3877558891680535e+04   1.9946579081817670e+03   2.0301096301349874e+03  -2.3006889483347527e+03


==> Example_1_low_noise_mu.dat <==
   1.0000000000000000e+00   7.5973240158649617e+02   7.8345070881756919e+02   7.8266297178371337e+02   7.8252949828387045e+02   7.7927471956035799e+02
   2.0000000000000000e+00   3.5993977675460233e+03   3.5740085921126552e+03   3.5759264197026291e+03   3.5761700755654351e+03   3.5715029510652539e+03
   3.0000000000000000e+00   1.0934004978673953e+04   1.0964342475656998e+04   1.0959541339354357e+04   1.0958776249545363e+04   1.0953130425055242e+04
   4.0000000000000000e+00   2.1296533883822496e+04   2.1283918568348930e+04   2.1293732004800462e+04   2.1295536641110888e+04   2.1272992091261658e+04
   5.0000000000000000e+00   2.6596196634288226e+04   2.6595754790980405e+04   2.6575399439640405e+04   2.6571362394772499e+04   2.6564684587688334e+04
   6.0000000000000000e+00   2.1300549013321954e+04   2.1296172639577508e+04   2.1335894168490373e+04   2.1344761393140878e+04   2.1293161059090584e+04
   7.0000000000000000e+00   1.1066978139437106e+04   1.1055282882486299e+04   1.0980526402084224e+04   1.0962376911566538e+04   1.1003870218311758e+04
   8.0000000000000000e+00   5.2196231659995537e+03   5.2366467192441360e+03   5.3652639977843201e+03   5.3993227826393577e+03   5.2819674434850012e+03
   9.0000000000000000e+00   8.0277761522117898e+03   7.9936802681697854e+03   7.7860927291918179e+03   7.7270776661780210e+03   7.8776645797555802e+03
   1.0000000000000000e+01   1.2173905611548462e+04   1.2124975131185000e+04   1.2446919916138677e+04   1.2545030391200879e+04   1.2259159480929638e+04
   1.1000000000000000e+01   8.0277761522117898e+03   8.2456416426092910e+03   7.7547819786175805e+03   7.5956566560121601e+03   7.9760208453402020e+03
   1.2000000000000000e+01   5.2196231659995537e+03   4.7933012814290323e+03   5.4963118206209874e+03   5.7372197567043895e+03   5.1476889758670222e+03
   1.3000000000000000e+01   1.1066978139437106e+04   1.1728139764742407e+04   1.0787576042256331e+04   1.0447339899690875e+04   1.1197278094326002e+04
   1.4000000000000000e+01   2.1300549013321954e+04   2.0299150319978995e+04   2.1506780005491386e+04   2.1963517032246389e+04   2.0932658646337732e+04
   1.5000000000000000e+01   2.6596196634288226e+04   2.8089274598520333e+04   2.6578448156077222e+04   2.5978389401726010e+04   2.7196109640466631e+04
   1.6000000000000000e+01   2.1296533883822496e+04   1.9158670447076172e+04   2.0986519523551622e+04   2.1736999048628561e+04   2.0166871816159430e+04
   1.7000000000000000e+01   1.0934004978673953e+04   1.3616241873919473e+04   1.1628354281402635e+04   1.0776498671628360e+04   1.2444106582381235e+04
   1.8000000000000000e+01   3.5993977675460233e+03   8.4811306960141690e+02   2.7510566557283892e+03   3.5829403056659758e+03   1.9472281703914812e+03
   1.9000000000000000e+01   7.5973240158649617e+02   2.9755738529606110e+03   1.5115173209172640e+03   8.5201411708908040e+02   2.1091337105726375e+03
   2.0000000000000000e+01   1.0281859975274034e+02  -1.1727962776573245e+03  -3.6606561868803436e+02   0.0000000000000000e+00  -6.9951748414154281e+02


==> Example_1_y_and_low_noise.dat <==
   1.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   5.9002805950851590e-03
   2.0000000000000000e+00   1.3045325586733406e-03   3.1049575050195636e-04   2.3336062440321288e-02
   3.0000000000000000e+00   4.0150300595299731e-03   1.7645938608053524e-03   7.1880132716080861e-02
   4.0000000000000000e+00   5.4890661363200186e-03   6.8605584152971778e-03   1.7243147449968246e-01
   5.0000000000000000e+00   2.2288551051648380e-02   2.0966657338818407e-02   3.2214440516810910e-01
   6.0000000000000000e+00   5.2287617260285822e-02   5.2801145264983286e-02   4.6871734378688606e-01
   7.0000000000000000e+00   1.1375638440090534e-01   1.1305483961862761e-01   5.3112633303770174e-01
   8.0000000000000000e+00   2.1016673523452051e-01   2.1131642678158402e-01   4.6871734378688606e-01
   9.0000000000000000e+00   3.5214494315182476e-01   3.5237297272825469e-01   3.2214440516810910e-01
   1.0000000000000000e+01   5.3314181517575265e-01   5.3197247789442692e-01   1.7243147449968246e-01
   1.1000000000000000e+01   7.3011354485501223e-01   7.3197787506227063e-01   7.1880132716080861e-02
   1.2000000000000000e+01   9.1666305971547735e-01   9.1745564667752910e-01   2.3336062440321288e-02
   1.3000000000000000e+01   1.0405001446588147e+00   1.0401533297991763e+00   5.9002805950851590e-03
   1.4000000000000000e+01   1.0489083094380984e+00   1.0502855669481450e+00   1.1618341361530177e-03
   1.5000000000000000e+01   9.1213846964737344e-01   9.1371663498908462e-01   1.7817303542905214e-04
   1.6000000000000000e+01   6.2819994574087357e-01   6.2800925814650821e-01   2.1279734486383095e-05
   1.7000000000000000e+01   2.3066704609313554e-01   2.3021070666341664e-01   1.9793236337894638e-06
   1.8000000000000000e+01  -2.0933625260477140e-01  -2.0833274572453603e-01   1.4338172312386050e-07
   1.9000000000000000e+01  -5.9830278726399966e-01  -5.9996717627570917e-01   8.0890432940476921e-09
   2.0000000000000000e+01  -8.6685076052233234e-01  -8.6592874446974299e-01   3.5540775828744234e-10
   2.1000000000000000e+01  -9.5962356079746269e-01  -9.5978806678387785e-01   1.2161384721963708e-11
   2.2000000000000000e+01  -8.7976056168852401e-01  -8.8051798237454193e-01   3.2408992520047729e-13
   2.3000000000000000e+01  -6.7122668770967675e-01  -6.7062342218774151e-01   6.7262718090727824e-15
   2.4000000000000000e+01  -4.0080020710989744e-01  -4.0053831793948436e-01   1.0872005798448062e-16
   2.5000000000000000e+01  -1.4572504821505325e-01  -1.4541047714661193e-01   1.3685835545143141e-18
   2.6000000000000000e+01   3.8124707823623011e-02   3.7530712628464663e-02   1.3417121056157193e-20
   2.7000000000000000e+01   1.2606578675782543e-01   1.2387184770107885e-01   1.0244098340961005e-22
   2.8000000000000000e+01   1.2450556819418197e-01   1.2525424799997203e-01   6.0913635356429308e-25
   2.9000000000000000e+01   7.9699704364814369e-02   8.0921500108430147e-02   2.8208609509970160e-27
   3.0000000000000000e+01   4.1770292369368259e-02   4.0897887676007431e-02   1.0173613117692115e-29
   3.1000000000000000e+01   4.5740683661571156e-02   4.6338705179375987e-02   2.8575585462322210e-32
   3.2000000000000000e+01   1.1445976747694053e-01   1.1345292494073611e-01   6.2508839395705807e-35
   3.3000000000000000e+01   2.2597085163461678e-01   2.2656959786375822e-01   1.0649129620716823e-37
   3.4000000000000000e+01   3.4268756892295071e-01   3.4321056547860113e-01   1.4129056788236969e-40
   3.5000000000000000e+01   4.1027709440030447e-01   4.0988513787907060e-01   1.4599521015603624e-43
   3.6000000000000000e+01   3.8316184789190211e-01   3.8301053189546280e-01   1.1748716493264256e-46
   3.7000000000000000e+01   2.4645551224835172e-01   2.4680497842804516e-01   7.3632342988304470e-50
   3.8000000000000000e+01   2.1752905953952201e-02   2.0818081180323165e-02   3.5939596382076096e-53
   3.9000000000000000e+01  -2.4582270145496804e-01  -2.4603268160436984e-01   1.3661681318967732e-56
   4.0000000000000000e+01  -4.9251392470762967e-01  -4.9230984925889670e-01   4.0444687581965858e-60
   4.1000000000000000e+01  -6.6629537562774588e-01  -6.6457554652408457e-01   9.3249218137157172e-64
   4.2000000000000000e+01  -7.3233040100420099e-01  -7.3333262768537000e-01   1.6743848764506248e-67
   4.3000000000000000e+01  -6.9850875687892977e-01  -6.9888165548604397e-01   2.3414870801618802e-71
   4.4000000000000000e+01  -5.8717837501119907e-01  -5.8645971195953950e-01   2.5500847753196177e-75
   4.5000000000000000e+01  -4.3409892186875032e-01  -4.3448385052842586e-01   2.1629369037149877e-79
   4.6000000000000000e+01  -2.8090336967879898e-01  -2.8155741160429704e-01   1.4287605894578777e-83
   4.7000000000000000e+01  -1.5669666631548687e-01  -1.5692032387014426e-01   7.3502388754929519e-88
   4.8000000000000000e+01  -7.6033300343974500e-02  -7.6322789839634808e-02   2.9448950645585540e-92
   4.9000000000000000e+01  -4.3604913787288473e-02  -4.2748958410898784e-02   9.1889221988247820e-97
   5.0000000000000000e+01  -5.0057333016531119e-02  -5.0055594196160770e-02  2.2329844780874770e-101
   5.1000000000000000e+01  -8.6904372629022217e-02  -8.7529307236030723e-02   0.0000000000000000e+00
   5.2000000000000000e+01  -1.4259765344784303e-01  -1.4393686354101456e-01   0.0000000000000000e+00
   5.3000000000000000e+01  -2.1210399178931480e-01  -2.1019898906078507e-01   0.0000000000000000e+00
   5.4000000000000000e+01  -2.7939221993152558e-01  -2.8021652375209744e-01   0.0000000000000000e+00
   5.5000000000000000e+01  -3.4931773779082959e-01  -3.4984356285723139e-01   0.0000000000000000e+00
   5.6000000000000000e+01  -4.1463050807247365e-01  -4.1462861252224520e-01   0.0000000000000000e+00
   5.7000000000000000e+01  -4.6742784491937767e-01  -4.6758493649061400e-01   0.0000000000000000e+00
   5.8000000000000000e+01  -4.9911169310989884e-01  -4.9842042864747205e-01   0.0000000000000000e+00
   5.9000000000000000e+01  -4.9282381783328749e-01  -4.9508452088426241e-01   0.0000000000000000e+00
   6.0000000000000000e+01  -4.4798349210231098e-01  -4.4732684311634935e-01   0.0000000000000000e+00
   6.1000000000000000e+01  -3.5168650929585360e-01  -3.5093454745849006e-01   0.0000000000000000e+00
   6.2000000000000000e+01  -2.1002611012866834e-01  -2.1091514751835688e-01   0.0000000000000000e+00
   6.3000000000000000e+01  -4.3011670932856252e-02  -4.2299447691793543e-02   0.0000000000000000e+00
   6.4000000000000000e+01   1.3349813922950887e-01   1.3180811866381084e-01   0.0000000000000000e+00
   6.5000000000000000e+01   2.8569427902152855e-01   2.8444061770850326e-01   0.0000000000000000e+00
   6.6000000000000000e+01   3.9203918023928813e-01   3.9023141267889755e-01   0.0000000000000000e+00
   6.7000000000000000e+01   4.3199600393693310e-01   4.3095362005654930e-01   0.0000000000000000e+00
   6.8000000000000000e+01   3.9770434380307729e-01   3.9993711016181838e-01   0.0000000000000000e+00
   6.9000000000000000e+01   3.0432931060683388e-01   3.0420426253845084e-01   0.0000000000000000e+00
   7.0000000000000000e+01   1.6574902502445490e-01   1.6341466686735479e-01   0.0000000000000000e+00
   7.1000000000000000e+01   6.8097390947688208e-03   5.3471913625150001e-03   0.0000000000000000e+00
   7.2000000000000000e+01  -1.4186867335196507e-01  -1.4122006464503103e-01   0.0000000000000000e+00
   7.3000000000000000e+01  -2.5460885714794090e-01  -2.5419023837618848e-01   0.0000000000000000e+00
   7.4000000000000000e+01  -3.2476007935368922e-01  -3.2376780486389067e-01   0.0000000000000000e+00
   7.5000000000000000e+01  -3.5052214326591635e-01  -3.5383247937395107e-01   0.0000000000000000e+00
   7.6000000000000000e+01  -3.5889811676094774e-01  -3.5834833142373751e-01   0.0000000000000000e+00
   7.7000000000000000e+01  -3.5345186069504531e-01  -3.5401927773248620e-01   0.0000000000000000e+00
   7.8000000000000000e+01  -3.5372604910421923e-01  -3.5199593909920884e-01   0.0000000000000000e+00
   7.9000000000000000e+01  -3.5139416393739797e-01  -3.5193655274915014e-01   0.0000000000000000e+00
   8.0000000000000000e+01  -3.4041464277430439e-01  -3.4089238526048221e-01   0.0000000000000000e+00
   8.1000000000000000e+01  -2.9699462628267509e-01  -2.9769119828208157e-01   0.0000000000000000e+00
   8.2000000000000000e+01  -2.0078243431663176e-01  -2.0144837321026318e-01   0.0000000000000000e+00
   8.3000000000000000e+01  -3.9234941209892203e-02  -4.1149469223157459e-02   0.0000000000000000e+00
   8.4000000000000000e+01   1.7828246916162518e-01   1.7725168868296995e-01   0.0000000000000000e+00
   8.5000000000000000e+01   4.3033780326956872e-01   4.2911734351972597e-01   0.0000000000000000e+00
   8.6000000000000000e+01   6.7560804979111255e-01   6.7584729118710352e-01   0.0000000000000000e+00
   8.7000000000000000e+01   8.7450851951364206e-01   8.7487405876877467e-01   0.0000000000000000e+00
   8.8000000000000000e+01   9.8990165165086974e-01   9.9179388610240016e-01   0.0000000000000000e+00
   8.9000000000000000e+01   1.0097200391019363e+00   1.0106001324823728e+00   0.0000000000000000e+00
   9.0000000000000000e+01   9.3892453677700571e-01   9.3853196925777471e-01   0.0000000000000000e+00
   9.1000000000000000e+01   8.0355644134342996e-01   8.0389003029282369e-01   0.0000000000000000e+00
   9.2000000000000000e+01   6.4643297333552630e-01   6.4753453203516997e-01   0.0000000000000000e+00
   9.3000000000000000e+01   5.1029758196393782e-01   5.1091778206456839e-01   0.0000000000000000e+00
   9.4000000000000000e+01   4.2584117249000891e-01   4.2453586002317012e-01   0.0000000000000000e+00
   9.5000000000000000e+01   4.0124630515504967e-01   4.0026143450986384e-01   0.0000000000000000e+00
   9.6000000000000000e+01   4.2898443345510978e-01   4.2956397208983416e-01   0.0000000000000000e+00
   9.7000000000000000e+01   4.8632090083258478e-01   4.8760057263111622e-01   0.0000000000000000e+00
   9.8000000000000000e+01   5.4104030479103193e-01   5.4136252132008722e-01   0.0000000000000000e+00
   9.9000000000000000e+01   5.6052463774132122e-01   5.5914084648484730e-01   0.0000000000000000e+00
   1.0000000000000000e+02   5.1976719855798903e-01   5.1860641309642230e-01   0.0000000000000000e+00


==> Example_1_y_and_noise.dat <==
   1.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -6.8415922786447536e-01   3.1080310413089467e-04
   3.0000000000000000e+00  -3.5688060792464593e-01   1.7611529298232887e-03
   4.0000000000000000e+00   5.3931630881382520e-01   6.8569697895973433e-03
   5.0000000000000000e+00  -4.8180460022047247e-02   2.0964250698916557e-02
   6.0000000000000000e+00   2.1299452775074523e-01   5.2802281215323960e-02
   7.0000000000000000e+00  -4.9930972346187152e-02   1.1305938355245992e-01
   8.0000000000000000e+00   6.7504771144346498e-01   2.1132350533249802e-01
   9.0000000000000000e+00   6.2984051208468994e-01   3.5238082128949016e-01
   1.0000000000000000e+01   4.4154174467202839e-01   5.3197967057070539e-01
   1.1000000000000000e+01   1.0814738940710082e+00   7.3198188154135924e-01
   1.2000000000000000e+01   6.7649504332524968e-01   9.1745858153636684e-01
   1.3000000000000000e+01   8.6750974292540783e-01   1.0401548980947297e+00
   1.4000000000000000e+01   1.3884694114034830e+00   1.0502895409558053e+00
   1.5000000000000000e+01   7.2705265895007953e-01   9.1372163554254171e-01
   1.6000000000000000e+01   1.7619983895015184e-01   6.2801352686952383e-01
   1.7000000000000000e+01   1.1521493530060767e-01   2.3021224076338168e-01
   1.8000000000000000e+01  -2.7260331369532703e-01  -2.0833744789803493e-01
   1.9000000000000000e+01  -5.0616636163914019e-01  -5.9997851650420397e-01
   2.0000000000000000e+01  -1.1726958273502703e+00  -8.6594538991916592e-01
   2.1000000000000000e+01  -1.1176229996537774e+00  -9.5980874185716458e-01
   2.2000000000000000e+01  -9.4407887727786788e-01  -8.8053832939548538e-01
   2.3000000000000000e+01  -8.1959602994199643e-01  -6.7063994182675613e-01
   2.4000000000000000e+01  -1.6409952360210198e-01  -4.0055027961952794e-01
   2.5000000000000000e+01  -2.3469761674932069e-01  -1.4541638585166639e-01
   2.6000000000000000e+01   2.8200681324306437e-01   3.7529692778240212e-02
   2.7000000000000000e+01   2.6698030965221631e-01   1.2387174437811266e-01
   2.8000000000000000e+01   3.6386874707051498e-01   1.2525308203323524e-01
   2.9000000000000000e+01   4.5920495252309113e-01   8.0920042201895068e-02
   3.0000000000000000e+01   6.8694837050857449e-01   4.0893730883772669e-02
   3.1000000000000000e+01  -1.0268720705481868e-01   4.6335654045910696e-02
   3.2000000000000000e+01   1.1955207662487530e-01   1.1345536375440816e-01
   3.3000000000000000e+01   8.5858804344873441e-01   2.2657774321939769e-01
   3.4000000000000000e+01   5.7728650733822029e-01   3.4322056241137427e-01
   3.5000000000000000e+01   9.3450278979910706e-02   4.0989365700524572e-01
   3.6000000000000000e+01  -2.7885977874707707e-01   3.8301648518660508e-01
   3.7000000000000000e+01   3.4774657036273204e-01   2.4680911400791436e-01
   3.8000000000000000e+01  -1.4743127374372048e-01   2.0820992680623263e-02
   3.9000000000000000e+01  -1.7386248857268344e-01  -2.4603087999998197e-01
   4.0000000000000000e+01  -4.6731325780326793e-01  -4.9231008949475241e-01
   4.1000000000000000e+01  -4.0025479392681640e-01  -6.6458188622169123e-01
   4.2000000000000000e+01  -7.8372292300105484e-01  -7.3335011535509542e-01
   4.3000000000000000e+01  -7.0791466839553618e-01  -6.9890703946010746e-01
   4.4000000000000000e+01  -6.7566646559011423e-01  -5.8648714964237836e-01
   4.5000000000000000e+01  -1.7214244022095615e-01  -4.3450476944988281e-01
   4.6000000000000000e+01   1.9512686051970929e-01  -2.8156903700817704e-01
   4.7000000000000000e+01  -2.3174201563826941e-01  -1.5692515064527601e-01
   4.8000000000000000e+01  -6.1867596850198903e-01  -7.6326424583301453e-02
   4.9000000000000000e+01  -2.1861912240862202e-01  -4.2755279483591806e-02
   5.0000000000000000e+01   1.6199581949749647e-01  -5.0066081532166053e-02
   5.1000000000000000e+01  -2.7124731100622634e-01  -8.7544334970486498e-02
   5.2000000000000000e+01  -1.5304523087906688e-01  -1.4395564319182630e-01
   5.3000000000000000e+01  -4.9490617286896876e-01  -2.1021537906976359e-01
   5.4000000000000000e+01  -5.9449254647234318e-01  -2.8022825184471878e-01
   5.5000000000000000e+01  -1.0516151547925318e-01  -3.4984860564974374e-01
   5.6000000000000000e+01   6.4712067144303553e-02  -4.1462504720487242e-01
   5.7000000000000000e+01  -4.4664603824709981e-01  -4.6757283956421464e-01
   5.8000000000000000e+01  -9.6732021004359603e-01  -4.9840321671880339e-01
   5.9000000000000000e+01  -2.4220202861336437e-01  -4.9506814573965002e-01
   6.0000000000000000e+01  -3.9932540608770883e-01  -4.4731765102348248e-01
   6.1000000000000000e+01  -5.1775629230815257e-01  -3.5093628194328852e-01
   6.2000000000000000e+01  -4.0387396655535523e-01  -2.1092422519151524e-01
   6.3000000000000000e+01   7.1708518102325769e-01  -4.2311906398757905e-02
   6.4000000000000000e+01   1.5607299902049895e-01   1.3179585904157509e-01
   6.5000000000000000e+01   1.4027294217075700e-01   2.8442734058057151e-01
   6.6000000000000000e+01   8.9069645823350685e-01   3.9021907450320831e-01
   6.7000000000000000e+01  -2.1517516145931936e-01   4.3094410815244089e-01
   6.8000000000000000e+01   1.0719861304464542e+00   3.9993154728015312e-01
   6.9000000000000000e+01   2.5097927818416732e-01   3.0420567394619913e-01
   7.0000000000000000e+01   4.4046511709199287e-01   1.6342417475489349e-01
   7.1000000000000000e+01  -1.1965893859169349e-01   5.3636525375732281e-03
   7.2000000000000000e+01  -2.0165251137672363e-01  -1.4120115021273666e-01
   7.3000000000000000e+01   2.4011182470800901e-01  -2.5417043191437400e-01
   7.4000000000000000e+01  -8.3866321858154691e-01  -3.2374882537459448e-01
   7.5000000000000000e+01  -1.5610885541212155e-01  -3.5381707520077582e-01
   7.6000000000000000e+01  -5.2178768383057927e-01  -3.5833694889471790e-01
   7.7000000000000000e+01  -4.2988590331714921e-01  -3.5400825432032879e-01
   7.8000000000000000e+01  -5.2391795674366115e-01  -3.5198067932838312e-01
   7.9000000000000000e+01  -1.0080566449248929e-02  -3.5191421724510780e-01
   8.0000000000000000e+01   4.9551400417808977e-02  -3.4086180958108858e-01
   8.1000000000000000e+01  -2.9519604778223413e-01  -2.9765612517319578e-01
   8.2000000000000000e+01  -1.5630139242948343e-01  -2.0141425920802078e-01
   8.3000000000000000e+01  -1.2473988850638217e-01  -4.1123252226404935e-02
   8.4000000000000000e+01  -2.5245798031520522e-02   1.7726980385987781e-01
   8.5000000000000000e+01   3.8264818480148172e-01   4.2913052019018949e-01
   8.6000000000000000e+01   4.7792840442821066e-01   6.7585810911404853e-01
   8.7000000000000000e+01   1.0662868145227782e+00   8.7488532868539870e-01
   8.8000000000000000e+01   1.0198999320030977e+00   9.9180492062659864e-01
   8.9000000000000000e+01   1.2417495270944863e+00   1.0106079883382126e+00
   9.0000000000000000e+01   1.0044137746846244e+00   9.3853807058291050e-01
   9.1000000000000000e+01   7.0558791934333631e-01   8.0389596809437203e-01
   9.2000000000000000e+01   4.3445035175624691e-01   6.4753931529434194e-01
   9.3000000000000000e+01   6.7150279253115475e-01   5.1092170209890186e-01
   9.4000000000000000e+01   6.1231792992708223e-01   4.2453529092064107e-01
   9.5000000000000000e+01   5.4448752575502302e-01   4.0025123451419109e-01
   9.6000000000000000e+01   5.5735003387756787e-01   4.2954721341333574e-01
   9.7000000000000000e+01   2.3578023538108955e-01   4.8758245964478181e-01
   9.8000000000000000e+01   5.9434535495295127e-01   5.4134670568550514e-01
   9.9000000000000000e+01   5.6152544102394431e-01   5.5912711384726321e-01
   1.0000000000000000e+02   2.6694241395692192e-01   5.1859333231634464e-01


==> Example_4_ARMSE_d.dat <==
   1.0000000000000000e-10   5.5420238135873567e-01   5.9252096656799624e-01   1.2090228551853090e-01   4.4837388864330124e-01   7.1444542152043013e+01
   1.0000000000000001e-09   5.4808739994746403e-01   5.7424374080289442e-01   1.2777590386333976e-01   4.3067468809393766e-01   6.1448142720012690e+01
   1.0000000000000000e-08   6.1535628815930832e-01   6.0592258069170168e-01   1.2304569002688052e-01   4.7749149559982679e-01   5.1439921371956828e+01
   9.9999999999999995e-08   5.7707362975422838e-01   5.7795934702954677e-01   1.3062619780104448e-01   4.4214839688695512e-01   4.1461912639427489e+01
   9.9999999999999995e-07   5.2354875796478473e-01   5.7205341102408958e-01   1.2898142961716549e-01   4.2578191705654728e-01   3.1460776169427344e+01
   9.9999999999999991e-06   5.6472882800785540e-01   5.8365948634373255e-01   1.3826539786778652e-01   4.2754897780272544e-01   2.1452780415066954e+01
   1.0000000000000000e-04   8.7578749974191827e-01   6.8273721953727728e-01   2.1663087542413112e-01   5.2248616522381219e-01   1.1486256457150638e+01
   1.0000000000000000e-03   2.5839932719882821e+00   1.3284220336053805e+00   5.5219640889050192e-01   1.1537859292608037e+00   1.4525923225386754e+00
   1.0000000000000000e-02   7.0380844693009150e+00   2.7426558379298331e+00   1.5620216375540210e+00   2.8472692846911909e+00  -8.5508463574979956e+00
   1.0000000000000001e-01   2.3363332251852409e+01   6.5995178304956914e+00   4.2132467650285887e+00   7.8746587503862759e+00  -1.8540564982441211e+01


==> Example_4_ARMSE_low_noise.dat <==
   1.0000000000000000e+00   4.3061837282842144e-02   4.3061837282842144e-02   4.6152491714731694e-02   1.4153750765831416e-01   3.4611119120332379e-02   3.4611119120332379e-02   1.4153750765831416e-01   4.6152491714731694e-02
   2.0000000000000000e+00   6.3087496167908902e-02   6.3087364219461484e-02   6.4413124391866791e-02   1.5464754925400598e-01   4.6774948740894717e-02   4.6771972099648014e-02   1.5458184369163724e-01   6.4417600629395236e-02
   3.0000000000000000e+00   7.7900765687421145e-02   7.7902213964871694e-02   7.5417968083887038e-02   2.2114790959273631e-01   4.4342077910161107e-02   4.4335914457848201e-02   2.2097218624409706e-01   7.5423638649583125e-02
   4.0000000000000000e+00   8.5709018607186369e-02   8.5706660658412037e-02   8.8929183169364656e-02   2.7472383994160199e-01   3.7133607846785675e-02   3.7122688195414193e-02   2.7432015723367853e-01   8.8941708257411878e-02
   5.0000000000000000e+00   1.1706256531526425e-01   1.1706948762624671e-01   1.0868682933571194e-01   2.6306591232356547e-01   7.4080724609969631e-02   7.4058626935930780e-02   2.6246452456619074e-01   1.0872300557429969e-01
   6.0000000000000000e+00   1.4376474021356231e-01   1.4374887601666195e-01   1.3846956462344384e-01   2.7954237774165347e-01   6.9225910668651372e-02   6.9193643443945088e-02   2.7870039149965331e-01   1.3850528226870140e-01
   7.0000000000000000e+00   1.5928281000490099e-01   1.5859185956253982e-01   1.3620698078536544e-01   5.5982501709744537e-01   1.3717892906216320e-01   1.3511767208966641e-01   5.9451530502759409e-01   1.3423333201672266e-01
   8.0000000000000000e+00   1.9455482315669931e-01   1.8862133170788206e-01   1.9648616401617516e-01   7.1383498247610977e-01   1.4171723718624676e-01   1.3780377119529794e-01   7.8520693414337339e-01   1.8778098196486454e-01
   9.0000000000000000e+00   2.0445129779955137e-01   1.9237235572858516e-01   1.6856499580887149e-01   5.8135737593196335e-01   1.4466672014306997e-01   1.3326738835872631e-01   6.8829092672659054e-01   1.5803838752187702e-01
   1.0000000000000000e+01   3.1896990413186954e-01   2.9053651553881144e-01   2.5699574589268465e-01   6.3576476889779832e-01   1.6910204292900355e-01   1.5225701338055000e-01   7.8347490757522265e-01   2.2835021240431208e-01
   1.1000000000000000e+01   3.5219799452165484e-01   3.1360956891743674e-01   2.4135667654052687e-01   5.2890773660966817e-01   2.3300571328967443e-01   2.0276987718274536e-01   7.0254642190338390e-01   2.1241730680383611e-01
   1.2000000000000000e+01   4.2122724268743833e-01   3.6100013037096179e-01   3.5941796696422457e-01   1.0618342162201511e+00   2.4602184018616993e-01   2.0858106658030476e-01   1.4916822326553640e+00   2.9302973000428645e-01
   1.3000000000000000e+01   5.0829194847894099e-01   4.1845249486572283e-01   3.0886787231590390e-01   7.9100531733162749e-01   2.7672600226222721e-01   2.1511834589743919e-01   1.3134186217196138e+00   2.5398223096710593e-01
   1.4000000000000000e+01   7.8237417884274940e-01   5.9839011498858485e-01   5.4561538944614107e-01   9.6680145557871677e-01   3.3418916901175566e-01   2.4892913578877882e-01   1.6633526999894224e+00   3.9498687253513315e-01
   1.5000000000000000e+01   8.5076633751274178e-01   6.2865340916076107e-01   4.7953904512922330e-01   5.9112387256265109e-01   3.7370638003162882e-01   2.6076474994383358e-01   1.2792217235601888e+00   3.5606680107398181e-01
   1.6000000000000000e+01   1.0795734006674798e+00   7.3574392660556143e-01   7.1304681512629708e-01   1.0564463524932901e+00   3.8000244408750472e-01   2.4823707493497618e-01   2.0924954033835377e+00   4.6019349871261739e-01
   1.7000000000000000e+01   1.3772792874937445e+00   9.0458025972262224e-01   7.3662886446409770e-01   7.3242472888525512e-01   4.7331992848998755e-01   2.9143733738274769e-01   1.7312191891022091e+00   4.9517580241731207e-01
   1.8000000000000000e+01   1.8114252217285598e+00   1.1011204490958932e+00   1.1285315734897496e+00   1.1667611307632693e+00   4.9049165420112456e-01   2.8316793586209754e-01   2.6136144798907384e+00   6.5598066454786219e-01
   1.9000000000000000e+01   1.9956948377690609e+00   1.1492228498768229e+00   1.0923511879466934e+00   5.7439668025876101e-01   4.9458315632007432e-01   2.7276855226948776e-01   1.1327957212698956e+00   6.3958337976990676e-01
   2.0000000000000000e+01   2.3876884853944236e+00   1.3215282679479008e+00   1.4160362660258521e+00   1.0515076334095024e+00   4.7203949646874538e-01   2.5151280831089801e-01   2.2247135752294835e+00   7.7137186930756385e-01
   2.1000000000000000e+01   2.6797720496627462e+00   1.4543407505743566e+00   1.4712215606587522e+00   7.6029134567270407e-01   5.7206826207428485e-01   2.9581887154998787e-01   1.5710500056506778e+00   8.1219620335500531e-01
   2.2000000000000000e+01   2.9817807549310977e+00   1.5547766757989452e+00   1.8369224672075199e+00   1.2378959282721094e+00   5.2469548840749147e-01   2.6564850354273967e-01   2.7236289582963127e+00   9.4404115447965586e-01
   2.3000000000000000e+01   2.9285491179774867e+00   1.4720408534548381e+00   1.7313825728129471e+00   7.8422697537340569e-01   4.4846869286747626e-01   2.2351960120359496e-01   1.4617680663056183e+00   8.7608360701022314e-01
   2.4000000000000000e+01   3.0285796891712580e+00   1.5200533210985581e+00   1.8888262915382004e+00   1.0245652043909386e+00   2.5364799770354196e-01   1.2629781713006541e-01   1.9138480821672395e+00   9.5180521397608664e-01
   2.5000000000000000e+01   2.9833131643977531e+00   1.4999456682543655e+00   1.8578766258342281e+00   8.3669301428721699e-01   3.0493778552980044e-01   1.5170302819392822e-01   1.5568687153225560e+00   9.4095397695908434e-01
   2.6000000000000000e+01   2.7006655969089421e+00   1.3543355200157143e+00   1.8527758482741867e+00   1.0352871459917090e+00   2.1944555409367222e-01   1.0926904203519314e-01   1.9286703443141942e+00   9.3377594493149685e-01
   2.7000000000000000e+01   2.0030198923242688e+00   1.0074379153936937e+00   1.3671967801854785e+00   6.1630377490988597e-01   3.1489007671859603e-01   1.5637676153878122e-01   1.1423074797894990e+00   6.9238682068969370e-01
   2.8000000000000000e+01   1.6762558892348873e+00   8.4170367236033172e-01   1.2099656628081636e+00   6.1240364528200408e-01   2.1790938082467917e-01   1.0836625207806719e-01   1.1361658178357454e+00   6.1107835976055558e-01
   2.9000000000000000e+01   1.3650505482303537e+00   6.8633022387072973e-01   1.0357796336907412e+00   4.6358449559571008e-01   2.6552974411713653e-01   1.3230273816250235e-01   8.5936950247519872e-01   5.2412466500341637e-01
   3.0000000000000000e+01   8.9945862050326009e-01   4.5194144346040804e-01   7.9367916993668364e-01   4.5434429893355371e-01   3.0783460178408162e-01   1.5332602265983558e-01   8.4100396267291777e-01   4.0141591599231519e-01


==> Example_4_ARMSE_mu.dat <==
   1.0000000000000000e-10   9.6960140356131475e-01   6.3142027452481309e-01   1.9019140026765205e-01   1.1854601895966714e+00   7.1444542152043013e+01
   1.0000000000000001e-09   9.5993557244062211e-01   5.9536083471885504e-01   2.0451373373647888e-01   1.1567080669450889e+00   6.1448142720012690e+01
   1.0000000000000000e-08   1.0774871337288621e+00   6.5822508349149489e-01   1.9391489470538664e-01   1.2291918813192773e+00   5.1439921371956828e+01
   9.9999999999999995e-08   1.0059927181749608e+00   6.1692263756456189e-01   2.0361496035012114e-01   1.1628097159990218e+00   4.1461912639427489e+01
   9.9999999999999995e-07   9.1062920573063344e-01   5.8989672673254312e-01   2.0209515826074589e-01   1.1467919475207278e+00   3.1460776169427344e+01
   9.9999999999999991e-06   9.7417180041561291e-01   5.7699370527341853e-01   2.1472227938419880e-01   1.1692970774628131e+00   2.1452780415066954e+01
   1.0000000000000000e-04   1.4841521972607681e+00   6.9423391021346215e-01   3.2773444925202139e-01   1.4005195604818674e+00   1.1486256457150638e+01
   1.0000000000000000e-03   4.3238938103323612e+00   1.4696614265300467e+00   8.3391434503019946e-01   2.5960964689247268e+00   1.4525923225386754e+00
   1.0000000000000000e-02   1.1582640297133029e+01   3.4256943169075886e+00   2.4804269453843233e+00   5.0269512586706790e+00  -8.5508463574979956e+00
   1.0000000000000001e-01   3.3078646184751463e+01   9.9915056361869450e+00   1.0238972354464345e+01   1.3074461592919212e+01  -1.8540564982441211e+01


==> Example_4_high_noise_mu.dat <==
   1.0000000000000000e+00   0.0000000000000000e+00   5.7057882763171142e-01   4.9386388535423015e-01   4.8137407499640705e-01   4.1084070140794166e-01
   2.0000000000000000e+00   0.0000000000000000e+00  -1.5420944722587304e-01  -2.2035680111665251e-01   2.0586261666467393e-01  -2.7300936226336026e-01
   3.0000000000000000e+00   0.0000000000000000e+00  -1.2116605827419029e+00  -1.2593847368287858e+00   0.0000000000000000e+00  -1.3684905525811293e+00
   4.0000000000000000e+00   0.0000000000000000e+00  -3.7214538017407134e-01  -5.2238713273304416e-01   0.0000000000000000e+00  -6.4287713192082485e-01
   5.0000000000000000e+00   0.0000000000000000e+00   5.5560768188631615e-01   4.4341590221390281e-01   0.0000000000000000e+00   2.5864705124355714e-01
   6.0000000000000000e+00   0.0000000000000000e+00  -1.2049131407647333e+00  -1.3399530330960761e+00   0.0000000000000000e+00  -1.3738033170299924e+00
   7.0000000000000000e+00   1.0000000000000000e+01   9.3955656812758743e+00   9.3197434178119263e+00   1.0097152773591414e+01   8.8767820314694799e+00
   8.0000000000000000e+00   1.0000000000000000e+01   9.2444775550414580e+00   8.8938825719748014e+00   9.7515040953522103e+00   8.4816945114915523e+00
   9.0000000000000000e+00   1.0000000000000000e+01   1.0722593911756755e+01   1.0554861339269911e+01   1.0211586639505761e+01   9.9745002523679087e+00
   1.0000000000000000e+01   1.0000000000000000e+01   8.3090784259818271e+00   7.9341257762616921e+00   9.1207405355463660e+00   7.6418632600520979e+00
   1.1000000000000000e+01   1.0000000000000000e+01   8.4943728982120899e+00   8.5536216255269579e+00   9.2480737280755658e+00   7.9853674410469342e+00
   1.2000000000000000e+01   2.0000000000000000e+01   1.9398882511266219e+01   1.8682810593811155e+01   2.0179812271902492e+01   1.7921781530597844e+01
   1.3000000000000000e+01   2.0000000000000000e+01   2.0280099879033155e+01   2.0156497980410585e+01   1.9907297695253035e+01   1.8978814762588996e+01
   1.4000000000000000e+01   2.0000000000000000e+01   1.9125816148670275e+01   1.8157781235872132e+01   1.9694978880322477e+01   1.7501966462133982e+01
   1.5000000000000000e+01   2.0000000000000000e+01   1.8767226195058978e+01   1.9114041858289763e+01   1.9814945784950769e+01   1.7882998783970841e+01
   1.6000000000000000e+01   2.0000000000000000e+01   2.0252415227154511e+01   1.8844632393307048e+01   2.1120120063402801e+01   1.8071439704134924e+01
   1.7000000000000000e+01   2.0000000000000000e+01   2.0833380427454923e+01   2.1167366049433760e+01   2.0998693579703179e+01   1.9357053968565438e+01
   1.8000000000000000e+01   2.0000000000000000e+01   2.0795568309097366e+01   1.8733285285152554e+01   2.0614321553974026e+01   1.8005829093146325e+01
   1.9000000000000000e+01   1.0000000000000000e+01   9.0948965799781725e+00   1.0396479063524620e+01   1.0674617884406903e+01   8.9814661497183792e+00
   2.0000000000000000e+01   1.0000000000000000e+01   1.2185134324173289e+01   9.8725867619405143e+00   1.2153743983665404e+01   9.7039657310694292e+00
   2.1000000000000000e+01   1.0000000000000000e+01   8.7310263338117107e+00   1.0138207001435910e+01   1.0020071772954397e+01   8.3561619936381462e+00
   2.2000000000000000e+01   1.0000000000000000e+01   1.2390540900879465e+01   9.4704795866440392e+00   1.0642622413499813e+01   9.3642258169090571e+00
   2.3000000000000000e+01   0.0000000000000000e+00  -1.5152127245659619e+00   6.3564025238802557e-01   7.5988548410271572e-01  -4.5386563152614451e-01
   2.4000000000000000e+01   0.0000000000000000e+00   2.3971467457811104e+00  -5.0282217442816973e-03   9.5836327685134692e-01   5.7137713813844893e-01
   2.5000000000000000e+01   0.0000000000000000e+00  -1.5610340462794897e-01   1.5848016838222969e+00   1.9507325295703428e+00   4.3169142156075996e-01
   2.6000000000000000e+01   0.0000000000000000e+00   3.0976062799444501e+00   8.5087219494016453e-01   7.7158579383765169e-01   1.1949455196986400e+00
   2.7000000000000000e+01   0.0000000000000000e+00  -1.7800356170617981e+00  -4.5379126238138817e-01   0.0000000000000000e+00  -1.0272679842792629e+00
   2.8000000000000000e+01   0.0000000000000000e+00   2.1153360943749857e+00   9.2780442212699832e-01   1.0679065129927574e+00   1.1533272177863119e+00
   2.9000000000000000e+01   0.0000000000000000e+00   6.6604604039393267e-01   1.2670132436714341e+00   1.8183374517861901e+00   7.9069341454601016e-01
   3.0000000000000000e+01   0.0000000000000000e+00   7.0254584092924288e-01   5.5105916348414344e-02   0.0000000000000000e+00   5.4623747117641570e-02


==> Example_4_low_noise_mu.dat <==
   1.0000000000000000e+00   0.0000000000000000e+00  -1.1634942868521304e-02  -2.7119027968756995e-02   2.3894228185242358e-03  -1.4606083762498970e-01
   2.0000000000000000e+00   0.0000000000000000e+00   7.3949765293992997e-02   4.8639320404928396e-02   4.0040173376502126e-02  -7.3612519516041280e-02
   3.0000000000000000e+00   0.0000000000000000e+00  -3.0536367915141620e-02  -3.7614365109517128e-02   0.0000000000000000e+00  -2.4232582863324789e-01
   4.0000000000000000e+00   0.0000000000000000e+00  -1.5514963807591606e-01  -1.9730310525000344e-01   0.0000000000000000e+00  -4.1003740999126653e-01
   5.0000000000000000e+00   0.0000000000000000e+00  -2.0836555091491762e-02  -3.2077084972527869e-02   0.0000000000000000e+00  -2.7184636405546092e-01
   6.0000000000000000e+00   0.0000000000000000e+00   4.7495078775922642e-02  -1.2012760572760768e-02   0.0000000000000000e+00  -1.8940180721782293e-01
   7.0000000000000000e+00   1.0000000000000000e+01   9.9713068867926449e+00   9.9699660716509317e+00   9.9679028065643038e+00   9.3789208010742264e+00
   8.0000000000000000e+00   1.0000000000000000e+01   9.9018544903590193e+00   9.7913036424804254e+00   1.0040823015044460e+01   9.1464037806835847e+00
   9.0000000000000000e+00   1.0000000000000000e+01   9.9038787554674936e+00   9.9090391857585711e+00   1.0019902166543028e+01   9.2165662205177767e+00
   1.0000000000000000e+01   1.0000000000000000e+01   9.9131304770590560e+00   9.7583895129329612e+00   9.7820059962584107e+00   9.1837456743706767e+00
   1.1000000000000000e+01   1.0000000000000000e+01   1.0112898222554216e+01   1.0181440678975575e+01   1.0127182906515571e+01   9.4355204136932045e+00
   1.2000000000000000e+01   2.0000000000000000e+01   1.9843978124628475e+01   1.9588451889558797e+01   1.9906956316109920e+01   1.8392014480975099e+01
   1.3000000000000000e+01   2.0000000000000000e+01   1.9943708302819317e+01   2.0033136016259800e+01   2.0304070701876860e+01   1.8646976071179033e+01
   1.4000000000000000e+01   2.0000000000000000e+01   1.9225566205545203e+01   1.8834841922281711e+01   1.8910194020722965e+01   1.7657738059404078e+01
   1.5000000000000000e+01   2.0000000000000000e+01   2.0594645434141608e+01   2.0838829359531740e+01   2.0791476162343717e+01   1.9403045852935815e+01
   1.6000000000000000e+01   2.0000000000000000e+01   1.9749552853890503e+01   1.9178539626295198e+01   1.9476859452453436e+01   1.7695537314163182e+01
   1.7000000000000000e+01   2.0000000000000000e+01   1.9889337626129976e+01   2.0269458434415228e+01   2.0896967208540691e+01   1.8355654977832035e+01
   1.8000000000000000e+01   2.0000000000000000e+01   1.9453331127041046e+01   1.8598536861522817e+01   1.8628431532034796e+01   1.6949901577954517e+01
   1.9000000000000000e+01   1.0000000000000000e+01   9.9452886203825113e+00   1.0647315144845532e+01   1.0735498502256162e+01   9.4351903203906318e+00
   2.0000000000000000e+01   1.0000000000000000e+01   1.0259672721474010e+01   9.2394555977116450e+00   9.1041190045509648e+00   8.1432246201262366e+00
   2.1000000000000000e+01   1.0000000000000000e+01   8.9636393856588334e+00   9.8285431008076340e+00   1.1062587368496702e+01   8.3720167598524586e+00
   2.2000000000000000e+01   1.0000000000000000e+01   1.0534128718350480e+01   9.2873461987056221e+00   8.9896315816113770e+00   7.9948189962918157e+00
   2.3000000000000000e+01   0.0000000000000000e+00  -1.0312943299633455e+00   2.0913326996747649e-02   4.9921892781788318e-01  -3.5646307390819465e-01
   2.4000000000000000e+01   0.0000000000000000e+00   2.3005972866298889e+00   1.1864744796592714e+00   2.9778834016796457e-01   7.1504390741177504e-01
   2.5000000000000000e+01   0.0000000000000000e+00  -2.6191043954430233e+00  -1.6706852815842974e+00   0.0000000000000000e+00  -1.9604027903745607e+00
   2.6000000000000000e+01   0.0000000000000000e+00   1.3557225062841756e+00   4.0603053698490116e-01   0.0000000000000000e+00  -1.4719158165206331e-01
   2.7000000000000000e+01   0.0000000000000000e+00  -1.0678405060247462e+00  -4.4600335387353041e-01   1.1670552244429004e-01  -5.4353364197868770e-01
   2.8000000000000000e+01   0.0000000000000000e+00   1.4639652049562886e+00   9.3429957657545903e-01   4.5284017380909022e-02   6.2538512947339431e-01
   2.9000000000000000e+01   0.0000000000000000e+00  -1.5725039191396863e+00  -1.2355680026655302e+00   0.0000000000000000e+00  -1.2429120136250802e+00
   3.0000000000000000e+01   0.0000000000000000e+00   7.7612695380170782e-01   5.3818820741400741e-01   4.0361314279085242e-01   1.7853500208476489e-01


==> Example_4_y_and_low_noise.dat <==
   1.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+00  -5.1283560471305160e-05  -2.3144020104080650e-06   4.1896273573689170e-03
   3.0000000000000000e+00  -5.5915758735355532e-05  -7.2865780840673649e-07   1.6578160041499857e-02
   4.0000000000000000e+00  -2.1107480114087751e-05  -2.6684757947646340e-06   3.6225041383764214e-02
   5.0000000000000000e+00   1.0681745713287537e-04  -9.2410147589905234e-07   6.1320741894438792e-02
   6.0000000000000000e+00   3.6256997503978505e-06   7.5887849720983714e-07   8.9307360025024624e-02
   7.0000000000000000e+00   1.0634383788702489e-05   4.6476172085280301e-06   1.1710734633502155e-01
   8.0000000000000000e+00   5.8721483087736632e-05   5.4687431241525328e-06   1.4144744925825301e-01
   9.0000000000000000e+00   2.3418496640789581e-04   1.5799671372593037e-06   1.5924934470675101e-01
   1.0000000000000000e+01  -1.4019211102106840e-04  -5.1725221167446387e-06   1.6804376092550638e-01
   1.1000000000000000e+01  -2.2262466219095402e-05  -1.2478564981502082e-05   1.6635377042798366e-01
   1.2000000000000000e+01  -8.8948806883690196e-05  -1.2671413965026518e-05   1.5398787129915581e-01
   1.3000000000000000e+01  -3.7980601065362601e-05  -4.0814053781898042e-06   1.3218671419881117e-01
   1.4000000000000000e+01  -1.1189545928871157e-04  -1.4053548379328260e-07   1.0358016242063481e-01
   1.5000000000000000e+01   3.3223113329069304e-05   5.2238280873526382e-06   7.1933760130431262e-02
   1.6000000000000000e+01   1.1300215607442373e-04   1.4385806395039045e-05   4.1693882557925291e-02
   1.7000000000000000e+01   1.9898781013266947e-04   2.2070625775093321e-05   1.7375277109472821e-02
   1.8000000000000000e+01  -1.2378804505568472e-04   3.3487067464480793e-05   2.8681743771442995e-03
   1.9000000000000000e+01   1.3876519462874986e-04   4.8662426009416758e-05   7.6840536546046614e-04
   2.0000000000000000e+01   2.6434677382570837e-07   5.8529255867159371e-05   1.1846667664272243e-02
   2.1000000000000000e+01   2.4868498877464695e-04   7.4429049942947512e-05   3.4767046890139625e-02
   2.2000000000000000e+01   7.0866813591191131e-05   8.3332608654652918e-05   6.6137412097061657e-02
   2.3000000000000000e+01   8.6684763692095306e-05   9.5893239435963838e-05   1.0092631498811143e-01
   2.4000000000000000e+01   1.9506561959956763e-04   1.0877545189613301e-04   1.3321784694270536e-01
   2.5000000000000000e+01   1.4034955108133785e-04   1.1749964889649155e-04   1.5720716739409715e-01
   2.6000000000000000e+01   1.3269367130964925e-04   1.3016616527424031e-04   1.6827801851456228e-01
   2.7000000000000000e+01   2.6284806989776915e-04   1.4101981830308985e-04   1.6396364624405382e-01
   2.8000000000000000e+01   1.8425235433239346e-04   1.4249128200851177e-04   1.4458673105484918e-01
   2.9000000000000000e+01   2.3579619595260058e-04   1.4520115330927404e-04   1.1340997337065754e-01
   3.0000000000000000e+01  -5.5161573194529597e-05   1.5365113766046350e-04   7.6206961810230872e-02
   3.1000000000000000e+01   1.8287839683270573e-04   1.5328961402310553e-04   4.0273461546330928e-02
   3.2000000000000000e+01   9.0806803533754858e-06   1.4322283513503175e-04   1.3023420556736205e-02
   3.3000000000000000e+01   2.6594765059188369e-04   1.3057556434449493e-04   4.2584170104269790e-04
   3.4000000000000000e+01   1.1663237377755408e-04   1.1965753312738411e-04   5.6098803198913619e-03
   3.5000000000000000e+01   1.0059720119758692e-04   1.0581992761590139e-04   2.7971878565653332e-02
   3.6000000000000000e+01   1.4320971572505135e-04   8.5416745242517637e-05   6.3046410972000907e-02
   3.7000000000000000e+01   1.2027189518560712e-04   6.5511472420550030e-05   1.0325753551727408e-01
   3.8000000000000000e+01   1.4233912142535180e-04   4.5901093649988263e-05   1.3946963657126157e-01
   3.9000000000000000e+01   9.9312287183161909e-05   3.7241636023540141e-05   1.6305048881634365e-01
   4.0000000000000000e+01   2.4763691476580306e-04   2.6928284669675009e-05   1.6799394694432537e-01
   4.1000000000000000e+01   1.9582157856378523e-04   1.1321659042259604e-05   1.5257624579972051e-01
   4.2000000000000000e+01   1.0599687001187502e-04  -1.8146381407145068e-06   1.2007327050739655e-01
   4.3000000000000000e+01   8.4202976406933419e-05  -2.1810255306269716e-05   7.8253101853597962e-02
   4.4000000000000000e+01   1.9979539710801561e-04  -4.0457855789224983e-05   3.7649493261932912e-02
   4.5000000000000000e+01  -8.7614935959941283e-05  -5.9775305786468205e-05   8.9536344947613693e-03
   4.6000000000000000e+01  -1.2238988926254119e-04  -7.4792824195411774e-05   1.4628203471397694e-04
   4.7000000000000000e+01   4.5934886444151925e-05  -8.0182840436533246e-05   1.4140684743425324e-02
   4.8000000000000000e+01  -8.8147566844148979e-05  -7.9034422578308055e-05   4.7653661524261558e-02
   4.9000000000000000e+01   1.2785505138795527e-04  -6.8153057543141052e-05   9.1751626477005910e-02
   5.0000000000000000e+01  -2.2989573099136438e-05  -5.7138210258754879e-05   1.3407773698385209e-01
   5.1000000000000000e+01  -8.3957414850803676e-05  -3.7697355923478375e-05   1.6226399052868873e-01
   5.2000000000000000e+01  -3.2661577695552736e-05  -2.1057485702692738e-05   1.6761443890793129e-01
   5.3000000000000000e+01   8.6391628863106317e-05  -1.0235271988570841e-05   1.4795720034358867e-01
   5.4000000000000000e+01  -5.6895885674034129e-05   4.2857646201282422e-06   1.0869847650564199e-01
   5.5000000000000000e+01   8.6244237574498536e-05   1.4266782801050035e-05   6.1575762053194295e-02
   5.6000000000000000e+01  -5.7468853349705480e-05   2.3755518800514578e-05   2.1295671462890669e-02
   5.7000000000000000e+01   1.5485533875644514e-04   3.0849892110070978e-05   9.5713538880498660e-04
   5.8000000000000000e+01  -4.4725381889995690e-05   4.8042726370692881e-05   7.6644092376548347e-03
   5.9000000000000000e+01   1.2798739725024190e-04   7.2114774725241378e-05   3.9822488925706612e-02
   6.0000000000000000e+01   9.6095366965482341e-05   9.0135124164578945e-05   8.7189943638339026e-02
   6.1000000000000000e+01   8.3275175804673097e-05   1.0775799033231074e-04   1.3391710176534460e-01
   6.2000000000000000e+01   1.0590620155376084e-04   1.2654029953603870e-04   1.6376500588022830e-01
   6.3000000000000000e+01   3.8470179140114393e-07   1.4744509864375520e-04   1.6583307711589629e-01
   6.4000000000000000e+01   3.7459349065029941e-05   1.7152070659933545e-04   1.3876444758217199e-01
   6.5000000000000000e+01   3.8074979957805090e-05   1.9283296730850997e-04   9.1751626477006076e-02
   6.6000000000000000e+01   7.6783417580703468e-05   2.1134191826074216e-04   4.1693882557924708e-02
   6.7000000000000000e+01   2.2729225843850427e-04   2.3218686298213755e-04   7.2558735668545567e-03
   6.8000000000000000e+01   1.7893097541277773e-04   2.5081185393624938e-04   1.8476703466759855e-03
   6.9000000000000000e+01   2.4380708162141613e-04   2.7358407937434027e-04   2.8169251901444342e-02
   7.0000000000000000e+01   3.8011794450992976e-04   2.8982957147338540e-04   7.6602650196773661e-02
   7.1000000000000000e+01   2.1855473755784307e-04   3.0811792874600941e-04   1.2841068710915376e-01
   7.2000000000000000e+01   5.8338347194558638e-04   3.1880700833970566e-04   1.6283429010447989e-01
   7.3000000000000000e+01   2.3178227915831160e-04   3.2948709710501657e-04   1.6548148371000049e-01
   7.4000000000000000e+01   1.0756980235278115e-04   3.3785753411102884e-04   1.3461118855046664e-01
   7.5000000000000000e+01   4.9813118482524622e-04   3.4812601608679914e-04   8.2487444734927320e-02
   7.6000000000000000e+01   3.6739775386248361e-04   3.6315534922220773e-04   3.0836028801791638e-02
   7.7000000000000000e+01   4.1388256953975761e-04   3.7888462418505392e-04   1.9172536116205216e-03
   7.8000000000000000e+01   2.9133226519462130e-04   4.0198905875143438e-04   8.8057069157357337e-03
   7.9000000000000000e+01   4.4375769498813174e-04   4.2503875754363994e-04   4.9151801780115724e-02
   8.0000000000000000e+01   5.9053647825157919e-04   4.4651309724380957e-04   1.0550951985217961e-01
   8.1000000000000000e+01   3.6241822694411198e-04   4.7548368188220284e-04   1.5257624579972040e-01
   8.2000000000000000e+01   4.9773833252903779e-04   5.0513624696959635e-04   1.6850500706304739e-01
   8.3000000000000000e+01   5.3391547800524946e-04   5.4670200280813668e-04   1.4527792777593185e-01
   8.4000000000000000e+01   6.2109495925298205e-04   6.0155255861783384e-04   9.3136261701132081e-02
   8.5000000000000000e+01   6.4778368203835166e-04   6.6370615527285720e-04   3.6497434456672945e-02
   8.6000000000000000e+01   7.7263035821167490e-04   7.3895985972528063e-04   2.7327597604372509e-03
   8.7000000000000000e+01   8.0382567085687351e-04   8.2375644727816929e-04   8.8351993151432918e-03
   8.8000000000000000e+01   8.1959618383138449e-04   9.1825509156763291e-04   5.2494643567500644e-02
   8.9000000000000000e+01   9.7495338522043907e-04   1.0312454696466897e-03   1.1241276508962572e-01
   9.0000000000000000e+01   1.1439455854301002e-03   1.1647027848090687e-03   1.5834712936143100e-01
   9.1000000000000000e+01   1.2272301735916870e-03   1.3098511420920093e-03   1.6635377042798352e-01
   9.2000000000000000e+01   1.5514217407828575e-03   1.4698029913583145e-03   1.3158485823088922e-01
   9.3000000000000000e+01   1.5556778814677084e-03   1.6613074858938270e-03   7.1671736524190288e-02
   9.4000000000000000e+01   2.0422371133506589e-03   1.8726161714763118e-03   1.8230029385192192e-02
   9.5000000000000000e+01   2.1475084550606070e-03   2.1041294360771867e-03   0.0000000000000000e+00
   9.6000000000000000e+01   2.5232851521211673e-03   2.3569853797717507e-03   0.0000000000000000e+00
   9.7000000000000000e+01   2.6865823691956778e-03   2.6402893454993775e-03   0.0000000000000000e+00
   9.8000000000000000e+01   2.8629015313972549e-03   2.9518323456077908e-03   0.0000000000000000e+00
   9.9000000000000000e+01   3.4776475535384728e-03   3.2899886294250318e-03   0.0000000000000000e+00
   1.0000000000000000e+02   3.7997954894351251e-03   3.6596591185588758e-03   0.0000000000000000e+00
   1.0100000000000000e+02   4.1649415409848924e-03   4.0628747935191932e-03   0.0000000000000000e+00
   1.0200000000000000e+02   4.5802352820196431e-03   4.4986327570308016e-03   0.0000000000000000e+00
   1.0300000000000000e+02   5.0866236264256225e-03   4.9667439711122210e-03   0.0000000000000000e+00
   1.0400000000000000e+02   5.4957384308515905e-03   5.4753322407790168e-03   0.0000000000000000e+00
   1.0500000000000000e+02   5.9169904548759264e-03   6.0210002297745044e-03   0.0000000000000000e+00
   1.0600000000000000e+02   6.6688056938637059e-03   6.6099776338590611e-03   0.0000000000000000e+00
   1.0700000000000000e+02   7.2334442961728930e-03   7.2340119516702247e-03   0.0000000000000000e+00
   1.0800000000000000e+02   7.9516802619179691e-03   7.8995107286744318e-03   0.0000000000000000e+00
   1.0900000000000000e+02   8.5582034930001619e-03   8.6089300139064219e-03   0.0000000000000000e+00
   1.1000000000000000e+02   9.4497502382535261e-03   9.3764324478557756e-03   0.0000000000000000e+00
   1.1100000000000000e+02   1.0211725261343323e-02   1.0197145085137327e-02   0.0000000000000000e+00
   1.1200000000000000e+02   1.1055119466506412e-02   1.1077242986177877e-02   0.0000000000000000e+00
   1.1300000000000000e+02   1.2059021714274415e-02   1.2003776950847717e-02   0.0000000000000000e+00
   1.1400000000000000e+02   1.3071916603694134e-02   1.2984382070498506e-02   0.0000000000000000e+00
   1.1500000000000000e+02   1.4135887046138385e-02   1.4024092078497648e-02   0.0000000000000000e+00
   1.1600000000000000e+02   1.5022494939040421e-02   1.5128265367333395e-02   0.0000000000000000e+00
   1.1700000000000000e+02   1.6301151376489065e-02   1.6289443964937981e-02   0.0000000000000000e+00
   1.1800000000000000e+02   1.7578292397993713e-02   1.7513225792876952e-02   0.0000000000000000e+00
   1.1900000000000000e+02   1.8837032970489640e-02   1.8797164733834970e-02   0.0000000000000000e+00
   1.2000000000000000e+02   2.0195140810145534e-02   2.0151927644202376e-02   0.0000000000000000e+00
   1.2100000000000000e+02   2.1670346743601999e-02   2.1577659837054591e-02   0.0000000000000000e+00
   1.2200000000000000e+02   2.3034175506066661e-02   2.3069300992848863e-02   0.0000000000000000e+00
   1.2300000000000000e+02   2.4643276309757378e-02   2.4626803256862499e-02   0.0000000000000000e+00
   1.2400000000000000e+02   2.6400364299737748e-02   2.6258391078188149e-02   0.0000000000000000e+00
   1.2500000000000000e+02   2.7923168437169930e-02   2.7956318868225367e-02   0.0000000000000000e+00
   1.2600000000000000e+02   2.9724187054752747e-02   2.9726033542284987e-02   0.0000000000000000e+00
   1.2700000000000000e+02   3.1667617228764572e-02   3.1567878881520454e-02   0.0000000000000000e+00
   1.2800000000000000e+02   3.3529427566537380e-02   3.3473435730419707e-02   0.0000000000000000e+00
   1.2900000000000000e+02   3.5513917790015927e-02   3.5439320186417399e-02   0.0000000000000000e+00
   1.3000000000000000e+02   3.7489077321716295e-02   3.7470981430957194e-02   0.0000000000000000e+00
   1.3100000000000000e+02   3.9573358101149030e-02   3.9575350253719208e-02   0.0000000000000000e+00
   1.3200000000000000e+02   4.1810767472272053e-02   4.1745983837116050e-02   0.0000000000000000e+00
   1.3300000000000000e+02   4.4100275323412638e-02   4.3984961022823295e-02   0.0000000000000000e+00
   1.3400000000000000e+02   4.6142506615853673e-02   4.6284695469852880e-02   0.0000000000000000e+00
   1.3500000000000000e+02   4.8754877204568364e-02   4.8642218241357317e-02   0.0000000000000000e+00
   1.3600000000000000e+02   5.1076385594100132e-02   5.1052012717324263e-02   0.0000000000000000e+00
   1.3700000000000000e+02   5.3402061948992087e-02   5.3515947150950906e-02   0.0000000000000000e+00
   1.3800000000000000e+02   5.6005769701134134e-02   5.6027793828154808e-02   0.0000000000000000e+00
   1.3900000000000000e+02   5.8589711336699879e-02   5.8581803171193485e-02   0.0000000000000000e+00
   1.4000000000000000e+02   6.1273879391196877e-02   6.1176550504515821e-02   0.0000000000000000e+00
   1.4100000000000000e+02   6.3902181464861207e-02   6.3803664296157664e-02   0.0000000000000000e+00
   1.4200000000000000e+02   6.6464852450786288e-02   6.6458503897871862e-02   0.0000000000000000e+00
   1.4300000000000000e+02   6.9204336410907674e-02   6.9143366934968767e-02   0.0000000000000000e+00
   1.4400000000000000e+02   7.1934747396444926e-02   7.1848296236482034e-02   0.0000000000000000e+00
   1.4500000000000000e+02   7.4591237295338786e-02   7.4578011415288942e-02   0.0000000000000000e+00
   1.4600000000000000e+02   7.7508356370544804e-02   7.7317410139695009e-02   0.0000000000000000e+00
   1.4700000000000000e+02   8.0147210928467688e-02   8.0063578884816133e-02   0.0000000000000000e+00
   1.4800000000000000e+02   8.2730825307787359e-02   8.2806675084846113e-02   0.0000000000000000e+00
   1.4900000000000000e+02   8.5550210594157031e-02   8.5544241497942000e-02   0.0000000000000000e+00
   1.5000000000000000e+02   8.8202035563538783e-02   8.8267256733288543e-02   0.0000000000000000e+00
   1.5100000000000000e+02   9.0962448420860320e-02   9.0975683292508880e-02   0.0000000000000000e+00
   1.5200000000000000e+02   9.3638061960512164e-02   9.3660713932915890e-02   0.0000000000000000e+00
   1.5300000000000000e+02   9.6386634509353183e-02   9.6317928733083008e-02   0.0000000000000000e+00
   1.5400000000000000e+02   9.9006951044222136e-02   9.8937385883335602e-02   0.0000000000000000e+00
   1.5500000000000000e+02   1.0121640022065612e-01   1.0151238215163391e-01   0.0000000000000000e+00
   1.5600000000000000e+02   1.0411742851740005e-01   1.0403185674637461e-01   0.0000000000000000e+00
   1.5700000000000000e+02   1.0659201918261094e-01   1.0649133303506614e-01   0.0000000000000000e+00
   1.5800000000000000e+02   1.0886414921463050e-01   1.0888346485630472e-01   0.0000000000000000e+00
   1.5900000000000000e+02   1.1110401594837480e-01   1.1121029979889203e-01   0.0000000000000000e+00
   1.6000000000000000e+02   1.1351956835758227e-01   1.1345561661010292e-01   0.0000000000000000e+00
   1.6100000000000000e+02   1.1565272319711442e-01   1.1561504510510685e-01   0.0000000000000000e+00
   1.6200000000000000e+02   1.1771402137827928e-01   1.1767946680466923e-01   0.0000000000000000e+00
   1.6300000000000000e+02   1.1974707843771801e-01   1.1964663158362235e-01   0.0000000000000000e+00
   1.6400000000000000e+02   1.2157940410468553e-01   1.2151275372759508e-01   0.0000000000000000e+00
   1.6500000000000000e+02   1.2317042565769296e-01   1.2327218752038387e-01   0.0000000000000000e+00
   1.6600000000000000e+02   1.2480406867885446e-01   1.2491405563221465e-01   0.0000000000000000e+00
   1.6700000000000000e+02   1.2635778530669925e-01   1.2643328331662790e-01   0.0000000000000000e+00
   1.6800000000000000e+02   1.2779238882513816e-01   1.2783353031430378e-01   0.0000000000000000e+00
   1.6900000000000000e+02   1.2916800048000468e-01   1.2910283754050719e-01   0.0000000000000000e+00
   1.7000000000000000e+02   1.3030488570329465e-01   1.3024382957145980e-01   0.0000000000000000e+00
   1.7100000000000000e+02   1.3120651779875384e-01   1.3124604532226702e-01   0.0000000000000000e+00
   1.7200000000000000e+02   1.3198613051912031e-01   1.3212369550584346e-01   0.0000000000000000e+00
   1.7300000000000000e+02   1.3288223465748925e-01   1.3285823731424093e-01   0.0000000000000000e+00
   1.7400000000000000e+02   1.3340244242024646e-01   1.3345035049298065e-01   0.0000000000000000e+00
   1.7500000000000000e+02   1.3396255191946202e-01   1.3390257389321150e-01   0.0000000000000000e+00
   1.7600000000000000e+02   1.3403171052861243e-01   1.3420821034118396e-01   0.0000000000000000e+00
   1.7700000000000000e+02   1.3430256245331132e-01   1.3437209983727869e-01   0.0000000000000000e+00
   1.7800000000000000e+02   1.3442427644354585e-01   1.3439227518825422e-01   0.0000000000000000e+00
   1.7900000000000000e+02   1.3435083677767173e-01   1.3427125155922168e-01   0.0000000000000000e+00
   1.8000000000000000e+02   1.3417051754183185e-01   1.3401230239105610e-01   0.0000000000000000e+00
   1.8100000000000000e+02   1.3361736261108592e-01   1.3361523321884491e-01   0.0000000000000000e+00
   1.8200000000000000e+02   1.3299691491411059e-01   1.3308358461468919e-01   0.0000000000000000e+00
   1.8300000000000000e+02   1.3229603299268447e-01   1.3242265677905776e-01   0.0000000000000000e+00
   1.8400000000000000e+02   1.3158523652797030e-01   1.3162888381674884e-01   0.0000000000000000e+00
   1.8500000000000000e+02   1.3083373033254819e-01   1.3071208633678777e-01   0.0000000000000000e+00
   1.8600000000000000e+02   1.2969673703431384e-01   1.2967730889629486e-01   0.0000000000000000e+00
   1.8700000000000000e+02   1.2859044689626251e-01   1.2852510303851930e-01   0.0000000000000000e+00
   1.8800000000000000e+02   1.2713273781436091e-01   1.2726311807129001e-01   0.0000000000000000e+00
   1.8900000000000000e+02   1.2599059835728305e-01   1.2590141501517629e-01   0.0000000000000000e+00
   1.9000000000000000e+02   1.2443458276172491e-01   1.2444040997509266e-01   0.0000000000000000e+00
   1.9100000000000000e+02   1.2270978210782474e-01   1.2288879445052615e-01   0.0000000000000000e+00
   1.9200000000000000e+02   1.2144611958247298e-01   1.2125461728926053e-01   0.0000000000000000e+00
   1.9300000000000000e+02   1.1953466353750984e-01   1.1955222219565276e-01   0.0000000000000000e+00
   1.9400000000000000e+02   1.1760455215494481e-01   1.1778499697371840e-01   0.0000000000000000e+00
   1.9500000000000000e+02   1.1588068978199781e-01   1.1596316020428747e-01   0.0000000000000000e+00
   1.9600000000000000e+02   1.1406750001641934e-01   1.1409142869392282e-01   0.0000000000000000e+00
   1.9700000000000000e+02   1.1229051118439283e-01   1.1217553914745979e-01   0.0000000000000000e+00
   1.9800000000000000e+02   1.1006136382139779e-01   1.1022060458453267e-01   0.0000000000000000e+00
   1.9900000000000000e+02   1.0832538438234920e-01   1.0823817755891438e-01   0.0000000000000000e+00
   2.0000000000000000e+02   1.0616624523740695e-01   1.0624430823776618e-01   0.0000000000000000e+00
   2.0100000000000000e+02   1.0412727540801875e-01   1.0423288821968717e-01   0.0000000000000000e+00
   2.0200000000000000e+02   1.0223117407358220e-01   1.0222717383921950e-01   0.0000000000000000e+00
   2.0300000000000000e+02   1.0017000423261094e-01   1.0022986670914315e-01   0.0000000000000000e+00
   2.0400000000000000e+02   9.8175756838142253e-02   9.8238490140900664e-02   0.0000000000000000e+00
   2.0500000000000000e+02   9.6351287957072984e-02   9.6259856330963081e-02   0.0000000000000000e+00
   2.0600000000000000e+02   9.4159640489654473e-02   9.4314595128800180e-02   0.0000000000000000e+00
   2.0700000000000000e+02   9.2440849748089110e-02   9.2408565237218174e-02   0.0000000000000000e+00
   2.0800000000000000e+02   9.0516143936477986e-02   9.0546340149281437e-02   0.0000000000000000e+00
   2.0900000000000000e+02   8.8793431787404398e-02   8.8724129267026108e-02   0.0000000000000000e+00
   2.1000000000000000e+02   8.6874081828958047e-02   8.6953728760310586e-02   0.0000000000000000e+00
   2.1100000000000000e+02   8.5085506768689131e-02   8.5242694343384537e-02   0.0000000000000000e+00
   2.1200000000000000e+02   8.3626711151176841e-02   8.3594784620359117e-02   0.0000000000000000e+00
   2.1300000000000000e+02   8.1944783141032318e-02   8.2019055147500783e-02   0.0000000000000000e+00
   2.1400000000000000e+02   8.0457903540544731e-02   8.0518289133475848e-02   0.0000000000000000e+00
   2.1500000000000000e+02   7.8959486437009396e-02   7.9093577489313199e-02   0.0000000000000000e+00
   2.1600000000000000e+02   7.7716870114405048e-02   7.7751924526590799e-02   0.0000000000000000e+00
   2.1700000000000000e+02   7.6285767729843301e-02   7.6495220108997078e-02   0.0000000000000000e+00
   2.1800000000000000e+02   7.5458669849334331e-02   7.5316006757157772e-02   0.0000000000000000e+00
   2.1900000000000000e+02   7.4257125473259342e-02   7.4229460883154130e-02   0.0000000000000000e+00
   2.2000000000000000e+02   7.3234683837225367e-02   7.3235082356723491e-02   0.0000000000000000e+00
   2.2100000000000000e+02   7.2269564089268906e-02   7.2329457246589193e-02   0.0000000000000000e+00
   2.2200000000000000e+02   7.1474707022842074e-02   7.1511718412551648e-02   0.0000000000000000e+00
   2.2300000000000000e+02   7.0908854181552669e-02   7.0772187215000962e-02   0.0000000000000000e+00
   2.2400000000000000e+02   7.0119577410672831e-02   7.0112104271775000e-02   0.0000000000000000e+00
   2.2500000000000000e+02   6.9575272447068667e-02   6.9538361437365248e-02   0.0000000000000000e+00
   2.2600000000000000e+02   6.9282887238584154e-02   6.9040446895241178e-02   0.0000000000000000e+00
   2.2700000000000000e+02   6.8383919107796773e-02   6.8616659817833825e-02   0.0000000000000000e+00
   2.2800000000000000e+02   6.8271499503318248e-02   6.8263330997322097e-02   0.0000000000000000e+00
   2.2900000000000000e+02   6.7917648428440752e-02   6.7976887563829483e-02   0.0000000000000000e+00
   2.3000000000000000e+02   6.7948804687494632e-02   6.7751993471444602e-02   0.0000000000000000e+00
   2.3100000000000000e+02   6.7402718085344468e-02   6.7582628900344499e-02   0.0000000000000000e+00
   2.3200000000000000e+02   6.7560260496679250e-02   6.7473454170722660e-02   0.0000000000000000e+00
   2.3300000000000000e+02   6.7295031735631616e-02   6.7413092579368797e-02   0.0000000000000000e+00
   2.3400000000000000e+02   6.7538711983162997e-02   6.7397931562345567e-02   0.0000000000000000e+00
   2.3500000000000000e+02   6.7416684987054901e-02   6.7414206142878769e-02   0.0000000000000000e+00
   2.3600000000000000e+02   6.7488102712438172e-02   6.7462477473913582e-02   0.0000000000000000e+00
   2.3700000000000000e+02   6.7423613226614443e-02   6.7537103340648622e-02   0.0000000000000000e+00
   2.3800000000000000e+02   6.7714196688437464e-02   6.7645576973658458e-02   0.0000000000000000e+00
   2.3900000000000000e+02   6.7642380693989035e-02   6.7760083119576556e-02   0.0000000000000000e+00
   2.4000000000000000e+02   6.7877743575971636e-02   6.7887544504123792e-02   0.0000000000000000e+00
   2.4100000000000000e+02   6.8120779218326086e-02   6.8015639885981166e-02   0.0000000000000000e+00
   2.4200000000000000e+02   6.7922412479571898e-02   6.8139361493083028e-02   0.0000000000000000e+00
   2.4300000000000000e+02   6.8326888014705336e-02   6.8259931947463048e-02   0.0000000000000000e+00
   2.4400000000000000e+02   6.8255573249450405e-02   6.8372603228207152e-02   0.0000000000000000e+00
   2.4500000000000000e+02   6.8402979251229498e-02   6.8471751537769479e-02   0.0000000000000000e+00
   2.4600000000000000e+02   6.8629267556212750e-02   6.8558068071700826e-02   0.0000000000000000e+00
   2.4700000000000000e+02   6.8517842368752288e-02   6.8625652516807065e-02   0.0000000000000000e+00
   2.4800000000000000e+02   6.8521985184533077e-02   6.8666966462760604e-02   0.0000000000000000e+00
   2.4900000000000000e+02   6.8693524127591235e-02   6.8693045586124740e-02   0.0000000000000000e+00
   2.5000000000000000e+02   6.8701345281748899e-02   6.8694304514127155e-02   0.0000000000000000e+00
   2.5100000000000000e+02   6.8556040979295241e-02   6.8674859244085742e-02   0.0000000000000000e+00
   2.5200000000000000e+02   6.8766803415655414e-02   6.8626089195854070e-02   0.0000000000000000e+00
   2.5300000000000000e+02   6.8588092299374889e-02   6.8548969238918928e-02   0.0000000000000000e+00
   2.5400000000000000e+02   6.8487005060991007e-02   6.8444055239963525e-02   0.0000000000000000e+00
   2.5500000000000000e+02   6.8307407104723911e-02   6.8314699193241749e-02   0.0000000000000000e+00
   2.5600000000000000e+02   6.8142513691639192e-02   6.8158965762272913e-02   0.0000000000000000e+00
   2.5700000000000000e+02   6.7990239109745956e-02   6.7976603247973735e-02   0.0000000000000000e+00
   2.5800000000000000e+02   6.7758467248084306e-02   6.7765027291399244e-02   0.0000000000000000e+00
   2.5900000000000000e+02   6.7759057321606739e-02   6.7531159515228797e-02   0.0000000000000000e+00
   2.6000000000000000e+02   6.7418444102546618e-02   6.7279776159192353e-02   0.0000000000000000e+00
   2.6100000000000000e+02   6.7051135408774734e-02   6.7008439984531348e-02   0.0000000000000000e+00
   2.6200000000000000e+02   6.6664302787161234e-02   6.6718440459796399e-02   0.0000000000000000e+00
   2.6300000000000000e+02   6.6551088710940037e-02   6.6419601040357962e-02   0.0000000000000000e+00
   2.6400000000000000e+02   6.6182365305179153e-02   6.6117062547247807e-02   0.0000000000000000e+00
   2.6500000000000000e+02   6.5799233193903156e-02   6.5813787645331939e-02   0.0000000000000000e+00
   2.6600000000000000e+02   6.5649876838053650e-02   6.5512246185623388e-02   0.0000000000000000e+00
   2.6700000000000000e+02   6.5199022259375988e-02   6.5214608057388837e-02   0.0000000000000000e+00
   2.6800000000000000e+02   6.5013278830562751e-02   6.4923362965155176e-02   0.0000000000000000e+00
   2.6900000000000000e+02   6.4602711655629114e-02   6.4647553953047610e-02   0.0000000000000000e+00
   2.7000000000000000e+02   6.4344737690833251e-02   6.4383891002222651e-02   0.0000000000000000e+00
   2.7100000000000000e+02   6.4177422584125898e-02   6.4136305809445654e-02   0.0000000000000000e+00
   2.7200000000000000e+02   6.3884204349614920e-02   6.3905465316150559e-02   0.0000000000000000e+00
   2.7300000000000000e+02   6.3794478070719682e-02   6.3692762805514738e-02   0.0000000000000000e+00
   2.7400000000000000e+02   6.3422383299437710e-02   6.3500135336822444e-02   0.0000000000000000e+00
   2.7500000000000000e+02   6.3299394268865938e-02   6.3333114951598782e-02   0.0000000000000000e+00
   2.7600000000000000e+02   6.2989032889633423e-02   6.3194151071716040e-02   0.0000000000000000e+00
   2.7700000000000000e+02   6.3034079111744648e-02   6.3092762737314081e-02   0.0000000000000000e+00
   2.7800000000000000e+02   6.2966489792535149e-02   6.3021710147294602e-02   0.0000000000000000e+00
   2.7900000000000000e+02   6.2964032797299271e-02   6.2978137241391216e-02   0.0000000000000000e+00
   2.8000000000000000e+02   6.3010496132270707e-02   6.2967823039048298e-02   0.0000000000000000e+00
   2.8100000000000000e+02   6.2758441542443463e-02   6.2990866992599287e-02   0.0000000000000000e+00
   2.8200000000000000e+02   6.2989765025370542e-02   6.3045277867617613e-02   0.0000000000000000e+00
   2.8300000000000000e+02   6.3073489479076553e-02   6.3127204104575632e-02   0.0000000000000000e+00
   2.8400000000000000e+02   6.3330920782775718e-02   6.3238821020245570e-02   0.0000000000000000e+00
   2.8500000000000000e+02   6.3359710878296824e-02   6.3366889885614341e-02   0.0000000000000000e+00
   2.8600000000000000e+02   6.3440108739238180e-02   6.3521228196226895e-02   0.0000000000000000e+00
   2.8700000000000000e+02   6.3662321220716980e-02   6.3695998929758399e-02   0.0000000000000000e+00
   2.8800000000000000e+02   6.3647351876171682e-02   6.3885909313296921e-02   0.0000000000000000e+00
   2.8900000000000000e+02   6.4167251743210890e-02   6.4090636528077088e-02   0.0000000000000000e+00
   2.9000000000000000e+02   6.4312123564293180e-02   6.4302645610206710e-02   0.0000000000000000e+00
   2.9100000000000000e+02   6.4467891517348094e-02   6.4511308632721184e-02   0.0000000000000000e+00
   2.9200000000000000e+02   6.4861774005417330e-02   6.4721983358261695e-02   0.0000000000000000e+00
   2.9300000000000000e+02   6.4922495964606933e-02   6.4910770588321759e-02   0.0000000000000000e+00
   2.9400000000000000e+02   6.5272122338679170e-02   6.5088771993762867e-02   0.0000000000000000e+00
   2.9500000000000000e+02   6.5338104582472536e-02   6.5233653929451435e-02   0.0000000000000000e+00
   2.9600000000000000e+02   6.5293206344853957e-02   6.5349815294831609e-02   0.0000000000000000e+00
   2.9700000000000000e+02   6.5455179621559237e-02   6.5426360402927736e-02   0.0000000000000000e+00
   2.9800000000000000e+02   6.5498177034958041e-02   6.5463383952610268e-02   0.0000000000000000e+00
   2.9900000000000000e+02   6.5444057188099231e-02   6.5437937008586675e-02   0.0000000000000000e+00
   3.0000000000000000e+02   6.5333208877615498e-02   6.5347675431631502e-02   0.0000000000000000e+00
   3.0100000000000000e+02   6.5078962273996760e-02   6.5177360067861678e-02   0.0000000000000000e+00
   3.0200000000000000e+02   6.5000976524034054e-02   6.4929970054617883e-02   0.0000000000000000e+00
   3.0300000000000000e+02   6.4541458068045940e-02   6.4602926464925381e-02   0.0000000000000000e+00
   3.0400000000000000e+02   6.4194699237744623e-02   6.4176736078477722e-02   0.0000000000000000e+00
   3.0500000000000000e+02   6.3596925143048919e-02   6.3664427338408741e-02   0.0000000000000000e+00
   3.0600000000000000e+02   6.3023998242886320e-02   6.3042284595255349e-02   0.0000000000000000e+00
   3.0700000000000000e+02   6.2295789567801046e-02   6.2307094643126386e-02   0.0000000000000000e+00
   3.0800000000000000e+02   6.1585120168061197e-02   6.1455948215787481e-02   0.0000000000000000e+00
   3.0900000000000000e+02   6.0294359488852887e-02   6.0464569871720289e-02   0.0000000000000000e+00
   3.1000000000000000e+02   5.9218826792292338e-02   5.9343390613371433e-02   0.0000000000000000e+00
   3.1100000000000000e+02   5.8102820488248115e-02   5.8086997347900723e-02   0.0000000000000000e+00
   3.1200000000000000e+02   5.6783236651644316e-02   5.6703590949332937e-02   0.0000000000000000e+00
   3.1300000000000000e+02   5.5103400613154517e-02   5.5181964868273536e-02   0.0000000000000000e+00
   3.1400000000000000e+02   5.3479023913888299e-02   5.3513563169709136e-02   0.0000000000000000e+00
   3.1500000000000000e+02   5.1484837406741861e-02   5.1702164233232407e-02   0.0000000000000000e+00
   3.1600000000000000e+02   4.9753227455217000e-02   4.9746895921557455e-02   0.0000000000000000e+00
   3.1700000000000000e+02   4.7592741907235989e-02   4.7655344509035226e-02   0.0000000000000000e+00
   3.1800000000000000e+02   4.5514554011280482e-02   4.5420487991878117e-02   0.0000000000000000e+00
   3.1900000000000000e+02   4.3241550613069765e-02   4.3053623536218090e-02   0.0000000000000000e+00
   3.2000000000000000e+02   4.0520757330573302e-02   4.0554507577486930e-02   0.0000000000000000e+00
   3.2100000000000000e+02   3.7840237742478730e-02   3.7921636253324488e-02   0.0000000000000000e+00
   3.2200000000000000e+02   3.5099253258764535e-02   3.5162653397921809e-02   0.0000000000000000e+00
   3.2300000000000000e+02   3.2153683554444416e-02   3.2279651407340335e-02   0.0000000000000000e+00
   3.2400000000000000e+02   2.9372049956464811e-02   2.9283518386738396e-02   0.0000000000000000e+00
   3.2500000000000000e+02   2.6215553943168757e-02   2.6193264011419533e-02   0.0000000000000000e+00
   3.2600000000000000e+02   2.3057062482001848e-02   2.2999877607499102e-02   0.0000000000000000e+00
   3.2700000000000000e+02   1.9865880015981434e-02   1.9714624056375748e-02   0.0000000000000000e+00
   3.2800000000000000e+02   1.6250495554962451e-02   1.6348699770616388e-02   0.0000000000000000e+00
   3.2900000000000000e+02   1.2997904002567598e-02   1.2902068423061725e-02   0.0000000000000000e+00
   3.3000000000000000e+02   9.3369342364451498e-03   9.3980962739366198e-03   0.0000000000000000e+00
   3.3100000000000000e+02   6.0666005100074314e-03   5.8395950503427711e-03   0.0000000000000000e+00
   3.3200000000000000e+02   2.4831080168222883e-03   2.2481801280858967e-03   0.0000000000000000e+00
   3.3300000000000000e+02  -1.2653627884055513e-03  -1.3788196276696444e-03   0.0000000000000000e+00
   3.3400000000000000e+02  -4.7780866941634524e-03  -5.0209958198992486e-03   0.0000000000000000e+00
   3.3500000000000000e+02  -8.6568959257094635e-03  -8.6721037305414975e-03   0.0000000000000000e+00
   3.3600000000000000e+02  -1.2098036116242892e-02  -1.2324509296404657e-02   0.0000000000000000e+00
   3.3700000000000000e+02  -1.5856686457806860e-02  -1.5958961749161150e-02   0.0000000000000000e+00
   3.3800000000000000e+02  -1.9555097735333881e-02  -1.9562316570681623e-02   0.0000000000000000e+00
   3.3900000000000000e+02  -2.3198855861896701e-02  -2.3119214090481861e-02   0.0000000000000000e+00
   3.4000000000000000e+02  -2.6550423477229083e-02  -2.6622112831651949e-02   0.0000000000000000e+00
   3.4100000000000000e+02  -2.9984855276465012e-02  -3.0051513498607799e-02   0.0000000000000000e+00
   3.4200000000000000e+02  -3.3282013181960432e-02  -3.3411338942004425e-02   0.0000000000000000e+00
   3.4300000000000000e+02  -3.6617276510707265e-02  -3.6683561455838315e-02   0.0000000000000000e+00
   3.4400000000000000e+02  -3.9971128904844493e-02  -3.9854027141106675e-02   0.0000000000000000e+00
   3.4500000000000000e+02  -4.3018573998351600e-02  -4.2914782944187352e-02   0.0000000000000000e+00
   3.4600000000000000e+02  -4.5863770101989075e-02  -4.5861033706508278e-02   0.0000000000000000e+00
   3.4700000000000000e+02  -4.8411448256761233e-02  -4.8686867458938472e-02   0.0000000000000000e+00
   3.4800000000000000e+02  -5.1381984674392082e-02  -5.1384129455065021e-02   0.0000000000000000e+00
   3.4900000000000000e+02  -5.3939750976665396e-02  -5.3944171818478583e-02   0.0000000000000000e+00
   3.5000000000000000e+02  -5.6410069975362610e-02  -5.6360738803399348e-02   0.0000000000000000e+00
   3.5100000000000000e+02  -5.8531771571402179e-02  -5.8629683793526025e-02   0.0000000000000000e+00
   3.5200000000000000e+02  -6.0665266193363425e-02  -6.0748913108516080e-02   0.0000000000000000e+00
   3.5300000000000000e+02  -6.2690381106980247e-02  -6.2716475579637845e-02   0.0000000000000000e+00
   3.5400000000000000e+02  -6.4484774590552116e-02  -6.4538395275522811e-02   0.0000000000000000e+00
   3.5500000000000000e+02  -6.6245038506400553e-02  -6.6206672512176060e-02   0.0000000000000000e+00
   3.5600000000000000e+02  -6.7668372420477449e-02  -6.7727348755446698e-02   0.0000000000000000e+00
   3.5700000000000000e+02  -6.9071354960777931e-02  -6.9097486998864935e-02   0.0000000000000000e+00
   3.5800000000000000e+02  -7.0453125493355709e-02  -7.0326430615005833e-02   0.0000000000000000e+00
   3.5900000000000000e+02  -7.1300027068814456e-02  -7.1420397607336414e-02   0.0000000000000000e+00
   3.6000000000000000e+02  -7.2441226860872149e-02  -7.2380357911261961e-02   0.0000000000000000e+00
   3.6100000000000000e+02  -7.3182006009137129e-02  -7.3208319586720777e-02   0.0000000000000000e+00
   3.6200000000000000e+02  -7.3876623067505739e-02  -7.3910442446494154e-02   0.0000000000000000e+00
   3.6300000000000000e+02  -7.4439633110226625e-02  -7.4501425986886929e-02   0.0000000000000000e+00
   3.6400000000000000e+02  -7.5032493442801329e-02  -7.4978551851604569e-02   0.0000000000000000e+00
   3.6500000000000000e+02  -7.5197770517572510e-02  -7.5347709609682817e-02   0.0000000000000000e+00
   3.6600000000000000e+02  -7.5725019622919804e-02  -7.5631641620956536e-02   0.0000000000000000e+00
   3.6700000000000000e+02  -7.5906310858193562e-02  -7.5827248021022309e-02   0.0000000000000000e+00
   3.6800000000000000e+02  -7.5996507059286206e-02  -7.5942827807757546e-02   0.0000000000000000e+00
   3.6900000000000000e+02  -7.6136344425715027e-02  -7.6000093948085629e-02   0.0000000000000000e+00
   3.7000000000000000e+02  -7.5988596956371224e-02  -7.6004404467022210e-02   0.0000000000000000e+00
   3.7100000000000000e+02  -7.5899935109027761e-02  -7.5965710696376726e-02   0.0000000000000000e+00
   3.7200000000000000e+02  -7.5964412860981892e-02  -7.5888594005059803e-02   0.0000000000000000e+00
   3.7300000000000000e+02  -7.5780148875708289e-02  -7.5791605068233028e-02   0.0000000000000000e+00
   3.7400000000000000e+02  -7.5710228569934285e-02  -7.5687974878906744e-02   0.0000000000000000e+00
   3.7500000000000000e+02  -7.5655576454437143e-02  -7.5581946443888770e-02   0.0000000000000000e+00
   3.7600000000000000e+02  -7.5279630346870546e-02  -7.5481300908475185e-02   0.0000000000000000e+00
   3.7700000000000000e+02  -7.5316203788746108e-02  -7.5404231086646137e-02   0.0000000000000000e+00
   3.7800000000000000e+02  -7.5207873360350480e-02  -7.5351208459622551e-02   0.0000000000000000e+00
   3.7900000000000000e+02  -7.5253685319827818e-02  -7.5337283112531558e-02   0.0000000000000000e+00
   3.8000000000000000e+02  -7.5443942615860127e-02  -7.5365368508566968e-02   0.0000000000000000e+00
   3.8100000000000000e+02  -7.5279735294285569e-02  -7.5443134024867464e-02   0.0000000000000000e+00
   3.8200000000000000e+02  -7.5585597387484715e-02  -7.5583488102362498e-02   0.0000000000000000e+00
   3.8300000000000000e+02  -7.5842399444690317e-02  -7.5789010361459991e-02   0.0000000000000000e+00
   3.8400000000000000e+02  -7.6030872668988350e-02  -7.6065782874638013e-02   0.0000000000000000e+00
   3.8500000000000000e+02  -7.6481592962174424e-02  -7.6410508746715150e-02   0.0000000000000000e+00
   3.8600000000000000e+02  -7.6833227700215057e-02  -7.6825983557353775e-02   0.0000000000000000e+00
   3.8700000000000000e+02  -7.7260131893809786e-02  -7.7321965696723227e-02   0.0000000000000000e+00
   3.8800000000000000e+02  -7.7922963229331274e-02  -7.7900473818697927e-02   0.0000000000000000e+00
   3.8900000000000000e+02  -7.8532616318951795e-02  -7.8557189771058494e-02   0.0000000000000000e+00
   3.9000000000000000e+02  -7.9311104411542641e-02  -7.9303167221928983e-02   0.0000000000000000e+00
   3.9100000000000000e+02  -8.0200686327778228e-02  -8.0132616961163361e-02   0.0000000000000000e+00
   3.9200000000000000e+02  -8.0923683513668049e-02  -8.1037241840870550e-02   0.0000000000000000e+00
   3.9300000000000000e+02  -8.2108693888980816e-02  -8.2013187903225315e-02   0.0000000000000000e+00
   3.9400000000000000e+02  -8.2902865516049598e-02  -8.3055096513611551e-02   0.0000000000000000e+00
   3.9500000000000000e+02  -8.4079958706434893e-02  -8.4164963039415841e-02   0.0000000000000000e+00
   3.9600000000000000e+02  -8.5139618754451307e-02  -8.5333054183366272e-02   0.0000000000000000e+00
   3.9700000000000000e+02  -8.6569394323055174e-02  -8.6548207183595197e-02   0.0000000000000000e+00
   3.9800000000000000e+02  -8.7884628675054283e-02  -8.7809867007216477e-02   0.0000000000000000e+00
   3.9900000000000000e+02  -8.9254286328437335e-02  -8.9108159829279873e-02   0.0000000000000000e+00
   4.0000000000000000e+02  -9.0484777607930000e-02  -9.0431968343963581e-02   0.0000000000000000e+00
   4.0100000000000000e+02  -9.2060323305167016e-02  -9.1770844888613839e-02   0.0000000000000000e+00
   4.0200000000000000e+02  -9.2997263998308016e-02  -9.3122822396031271e-02   0.0000000000000000e+00
   4.0300000000000000e+02  -9.4369857504392932e-02  -9.4479032282335271e-02   0.0000000000000000e+00
   4.0400000000000000e+02  -9.5899115794613257e-02  -9.5828041930366259e-02   0.0000000000000000e+00
   4.0500000000000000e+02  -9.7227207441636834e-02  -9.7163229523217307e-02   0.0000000000000000e+00
   4.0600000000000000e+02  -9.8356695006731193e-02  -9.8469964678350022e-02   0.0000000000000000e+00
   4.0700000000000000e+02  -1.0001693080567695e-01  -9.9748454771372091e-02   0.0000000000000000e+00
   4.0800000000000000e+02  -1.0091737097136287e-01  -1.0098946378210842e-01   0.0000000000000000e+00
   4.0900000000000000e+02  -1.0211879817453134e-01  -1.0217901011778759e-01   0.0000000000000000e+00
   4.1000000000000000e+02  -1.0343763005980797e-01  -1.0331379807679250e-01   0.0000000000000000e+00
   4.1100000000000000e+02  -1.0449732633315048e-01  -1.0438289906129325e-01   0.0000000000000000e+00
   4.1200000000000000e+02  -1.0544929527917120e-01  -1.0537689659648485e-01   0.0000000000000000e+00
   4.1300000000000000e+02  -1.0631025554057198e-01  -1.0628958105363724e-01   0.0000000000000000e+00
   4.1400000000000000e+02  -1.0728967594364636e-01  -1.0711439169968634e-01   0.0000000000000000e+00
   4.1500000000000000e+02  -1.0786944266938575e-01  -1.0784924600148607e-01   0.0000000000000000e+00
   4.1600000000000000e+02  -1.0835176300695488e-01  -1.0849609614260525e-01   0.0000000000000000e+00
   4.1700000000000000e+02  -1.0913362777029895e-01  -1.0903960413905590e-01   0.0000000000000000e+00
   4.1800000000000000e+02  -1.0939601194634395e-01  -1.0947131819411594e-01   0.0000000000000000e+00
   4.1900000000000000e+02  -1.0991621841547421e-01  -1.0979118149403684e-01   0.0000000000000000e+00
   4.2000000000000000e+02  -1.0987482470376379e-01  -1.0999442840116114e-01   0.0000000000000000e+00
   4.2100000000000000e+02  -1.1014198201342332e-01  -1.1008400396839141e-01   0.0000000000000000e+00
   4.2200000000000000e+02  -1.1011111008550335e-01  -1.1005955460652365e-01   0.0000000000000000e+00
   4.2300000000000000e+02  -1.0996439235035632e-01  -1.0991884404629620e-01   0.0000000000000000e+00
   4.2400000000000000e+02  -1.0969053192891409e-01  -1.0966456671925662e-01   0.0000000000000000e+00
   4.2500000000000000e+02  -1.0945747684983886e-01  -1.0930710833279179e-01   0.0000000000000000e+00
   4.2600000000000000e+02  -1.0868977776980457e-01  -1.0883707873664553e-01   0.0000000000000000e+00
   4.2700000000000000e+02  -1.0826159561596234e-01  -1.0826306728535781e-01   0.0000000000000000e+00
   4.2800000000000000e+02  -1.0761453669749114e-01  -1.0758935613295921e-01   0.0000000000000000e+00
   4.2900000000000000e+02  -1.0684215789670448e-01  -1.0682205192987342e-01   0.0000000000000000e+00
   4.3000000000000000e+02  -1.0595318656761077e-01  -1.0597350649116702e-01   0.0000000000000000e+00
   4.3100000000000000e+02  -1.0522487437808097e-01  -1.0505364298914528e-01   0.0000000000000000e+00
   4.3200000000000000e+02  -1.0399360266540628e-01  -1.0406800080811988e-01   0.0000000000000000e+00
   4.3300000000000000e+02  -1.0302195543432573e-01  -1.0302799537016978e-01   0.0000000000000000e+00
   4.3400000000000000e+02  -1.0203969116186604e-01  -1.0193814416856904e-01   0.0000000000000000e+00
   4.3500000000000000e+02  -1.0063195403850729e-01  -1.0080717493163879e-01   0.0000000000000000e+00
   4.3600000000000000e+02  -9.9560420076153178e-02  -9.9638645220985422e-02   0.0000000000000000e+00
   4.3700000000000000e+02  -9.8309937192471164e-02  -9.8440183668171810e-02   0.0000000000000000e+00
   4.3800000000000000e+02  -9.7229970986579484e-02  -9.7227592635603294e-02   0.0000000000000000e+00
   4.3900000000000000e+02  -9.6194026583001080e-02  -9.6008776640506693e-02   0.0000000000000000e+00
   4.4000000000000000e+02  -9.4717640128319389e-02  -9.4799425646271335e-02   0.0000000000000000e+00
   4.4100000000000000e+02  -9.3531452697724046e-02  -9.3595523194581018e-02   0.0000000000000000e+00
   4.4200000000000000e+02  -9.2421150097492272e-02  -9.2414468659199472e-02   0.0000000000000000e+00
   4.4300000000000000e+02  -9.1364871868642367e-02  -9.1265444868932316e-02   0.0000000000000000e+00
   4.4400000000000000e+02  -9.0028545944900937e-02  -9.0160633991931402e-02   0.0000000000000000e+00
   4.4500000000000000e+02  -8.8944841741153455e-02  -8.9104110720415242e-02   0.0000000000000000e+00
   4.4600000000000000e+02  -8.8272400685379684e-02  -8.8100094340192558e-02   0.0000000000000000e+00
   4.4700000000000000e+02  -8.7165504150734541e-02  -8.7162326143386704e-02   0.0000000000000000e+00
   4.4800000000000000e+02  -8.6448467386270489e-02  -8.6290261041484129e-02   0.0000000000000000e+00
   4.4900000000000000e+02  -8.5342182660797156e-02  -8.5491382180201123e-02   0.0000000000000000e+00
   4.5000000000000000e+02  -8.4772265057700691e-02  -8.4775351808012406e-02   0.0000000000000000e+00
   4.5100000000000000e+02  -8.4183865969318553e-02  -8.4144705431763306e-02   0.0000000000000000e+00
   4.5200000000000000e+02  -8.3662900951109315e-02  -8.3593132753562185e-02   0.0000000000000000e+00
   4.5300000000000000e+02  -8.2875152627985380e-02  -8.3126858163886291e-02   0.0000000000000000e+00
   4.5400000000000000e+02  -8.2882878886427591e-02  -8.2751687958249581e-02   0.0000000000000000e+00
   4.5500000000000000e+02  -8.2562090778271147e-02  -8.2463821752099417e-02   0.0000000000000000e+00
   4.5600000000000000e+02  -8.2194062431768244e-02  -8.2259558526517465e-02   0.0000000000000000e+00
   4.5700000000000000e+02  -8.1998562766862057e-02  -8.2146708095329340e-02   0.0000000000000000e+00
   4.5800000000000000e+02  -8.2131044613068485e-02  -8.2115935702905221e-02   0.0000000000000000e+00
   4.5900000000000000e+02  -8.2094789895248890e-02  -8.2164304477640171e-02   0.0000000000000000e+00
   4.6000000000000000e+02  -8.2238903326448759e-02  -8.2291868018942005e-02   0.0000000000000000e+00
   4.6100000000000000e+02  -8.2378652985785616e-02  -8.2487431864668864e-02   0.0000000000000000e+00
   4.6200000000000000e+02  -8.2841333867643030e-02  -8.2747998432889172e-02   0.0000000000000000e+00
   4.6300000000000000e+02  -8.3075436683821571e-02  -8.3058362984289771e-02   0.0000000000000000e+00
   4.6400000000000000e+02  -8.3625650096974702e-02  -8.3421024973574995e-02   0.0000000000000000e+00
   4.6500000000000000e+02  -8.3841418901605361e-02  -8.3819845341494337e-02   0.0000000000000000e+00
   4.6600000000000000e+02  -8.4182622956778586e-02  -8.4250713995936227e-02   0.0000000000000000e+00
   4.6700000000000000e+02  -8.4687773760334387e-02  -8.4704567899843972e-02   0.0000000000000000e+00
   4.6800000000000000e+02  -8.5204242140037717e-02  -8.5172501932715486e-02   0.0000000000000000e+00
   4.6900000000000000e+02  -8.5486728332524367e-02  -8.5641458743940579e-02   0.0000000000000000e+00
   4.7000000000000000e+02  -8.6003797367669749e-02  -8.6098922948632237e-02   0.0000000000000000e+00
   4.7100000000000000e+02  -8.6404001507764908e-02  -8.6541325955367565e-02   0.0000000000000000e+00
   4.7200000000000000e+02  -8.7005974727961455e-02  -8.6949825280093401e-02   0.0000000000000000e+00
   4.7300000000000000e+02  -8.7309302202748407e-02  -8.7316614978020290e-02   0.0000000000000000e+00
   4.7400000000000000e+02  -8.7756782654576551e-02  -8.7632190447102173e-02   0.0000000000000000e+00
   4.7500000000000000e+02  -8.7938661037852583e-02  -8.7897293786745295e-02   0.0000000000000000e+00
   4.7600000000000000e+02  -8.7936503777974295e-02  -8.8098392900733610e-02   0.0000000000000000e+00
   4.7700000000000000e+02  -8.8174463986230259e-02  -8.8223729505274684e-02   0.0000000000000000e+00
   4.7800000000000000e+02  -8.8116590898890734e-02  -8.8270153819546032e-02   0.0000000000000000e+00
   4.7900000000000000e+02  -8.8114489432794652e-02  -8.8236197637766856e-02   0.0000000000000000e+00
   4.8000000000000000e+02  -8.8147728735727821e-02  -8.8111881759083396e-02   0.0000000000000000e+00
   4.8100000000000000e+02  -8.7850105011537977e-02  -8.7886452145277377e-02   0.0000000000000000e+00
   4.8200000000000000e+02  -8.7621695839530986e-02  -8.7565918089319350e-02   0.0000000000000000e+00
   4.8300000000000000e+02  -8.7253529349229572e-02  -8.7146031090716100e-02   0.0000000000000000e+00
   4.8400000000000000e+02  -8.6504785232233622e-02  -8.6625505561627722e-02   0.0000000000000000e+00
   4.8500000000000000e+02  -8.6025952729674809e-02  -8.5991437306309731e-02   0.0000000000000000e+00
   4.8600000000000000e+02  -8.5198246906280015e-02  -8.5240730549934085e-02   0.0000000000000000e+00
   4.8700000000000000e+02  -8.4453040631423032e-02  -8.4379273603021526e-02   0.0000000000000000e+00
   4.8800000000000000e+02  -8.3224836775163111e-02  -8.3411981074283284e-02   0.0000000000000000e+00
   4.8900000000000000e+02  -8.2403253434277027e-02  -8.2348947066840164e-02   0.0000000000000000e+00
   4.9000000000000000e+02  -8.1192748668631826e-02  -8.1176338006153828e-02   0.0000000000000000e+00
   4.9100000000000000e+02  -7.9777812733877740e-02  -7.9914635978544188e-02   0.0000000000000000e+00
   4.9200000000000000e+02  -7.8417148455733748e-02  -7.8562815404891712e-02   0.0000000000000000e+00
   4.9300000000000000e+02  -7.7254598134264857e-02  -7.7125368625847873e-02   0.0000000000000000e+00
   4.9400000000000000e+02  -7.5672441043186892e-02  -7.5608543316984730e-02   0.0000000000000000e+00
   4.9500000000000000e+02  -7.4136120767192462e-02  -7.4017092692131109e-02   0.0000000000000000e+00
   4.9600000000000000e+02  -7.2501165736567480e-02  -7.2360230964247832e-02   0.0000000000000000e+00
   4.9700000000000000e+02  -7.0649644784703647e-02  -7.0650754882561700e-02   0.0000000000000000e+00
   4.9800000000000000e+02  -6.9061756613430461e-02  -6.8893509512980039e-02   0.0000000000000000e+00
   4.9900000000000000e+02  -6.7173865208715475e-02  -6.7105495115232366e-02   0.0000000000000000e+00
   5.0000000000000000e+02  -6.5346621881523362e-02  -6.5298161483274983e-02   0.0000000000000000e+00
   5.0100000000000000e+02  -6.3528092421990562e-02  -6.3480512007212886e-02   0.0000000000000000e+00
   5.0200000000000000e+02  -6.1748085869267194e-02  -6.1663624304568586e-02   0.0000000000000000e+00
   5.0300000000000000e+02  -5.9935019582851190e-02  -5.9860649546134063e-02   0.0000000000000000e+00
   5.0400000000000000e+02  -5.8217916376581413e-02  -5.8077765680971026e-02   0.0000000000000000e+00
   5.0500000000000000e+02  -5.6349943275474490e-02  -5.6330256719995746e-02   0.0000000000000000e+00
   5.0600000000000000e+02  -5.4674357324656676e-02  -5.4627696767321710e-02   0.0000000000000000e+00
   5.0700000000000000e+02  -5.3033077424893910e-02  -5.2986594191739650e-02   0.0000000000000000e+00
   5.0800000000000000e+02  -5.1249324199242621e-02  -5.1403604566033337e-02   0.0000000000000000e+00
   5.0900000000000000e+02  -5.0015496731310935e-02  -4.9902766122511120e-02   0.0000000000000000e+00
   5.1000000000000000e+02  -4.8580497276677979e-02  -4.8477537789020496e-02   0.0000000000000000e+00
   5.1100000000000000e+02  -4.7002662359634614e-02  -4.7141352432043343e-02   0.0000000000000000e+00
   5.1200000000000000e+02  -4.6104863700742210e-02  -4.5901383089322595e-02   0.0000000000000000e+00
   5.1300000000000000e+02  -4.4577635665204653e-02  -4.4767173503199274e-02   0.0000000000000000e+00
   5.1400000000000000e+02  -4.3798168758985373e-02  -4.3742465207478709e-02   0.0000000000000000e+00
   5.1500000000000000e+02  -4.2789360110012213e-02  -4.2829366894618547e-02   0.0000000000000000e+00
   5.1600000000000000e+02  -4.2014467350159311e-02  -4.2033895631388034e-02   0.0000000000000000e+00
   5.1700000000000000e+02  -4.1258544962796843e-02  -4.1358574981695199e-02   0.0000000000000000e+00
   5.1800000000000000e+02  -4.0812997195657105e-02  -4.0801897789359817e-02   0.0000000000000000e+00
   5.1900000000000000e+02  -4.0510430067350577e-02  -4.0363923687529141e-02   0.0000000000000000e+00
   5.2000000000000000e+02  -3.9903495246743463e-02  -4.0042549565872332e-02   0.0000000000000000e+00
   5.2100000000000000e+02  -4.0016773705911668e-02  -3.9844298256092300e-02   0.0000000000000000e+00
   5.2200000000000000e+02  -3.9629735090306227e-02  -3.9767016292352506e-02   0.0000000000000000e+00
   5.2300000000000000e+02  -3.9837492985426902e-02  -3.9801522564182353e-02   0.0000000000000000e+00
   5.2400000000000000e+02  -3.9890999893612278e-02  -3.9943276941103577e-02   0.0000000000000000e+00
   5.2500000000000000e+02  -4.0177381680887872e-02  -4.0188045697367544e-02   0.0000000000000000e+00
   5.2600000000000000e+02  -4.0462528462185954e-02  -4.0529949814526761e-02   0.0000000000000000e+00
   5.2700000000000000e+02  -4.1087187846528671e-02  -4.0958230095593032e-02   0.0000000000000000e+00
   5.2800000000000000e+02  -4.1519162296755528e-02  -4.1462005829549779e-02   0.0000000000000000e+00
   5.2900000000000000e+02  -4.2130611934113868e-02  -4.2031132590704338e-02   0.0000000000000000e+00
   5.3000000000000000e+02  -4.2647983805517646e-02  -4.2657197405220587e-02   0.0000000000000000e+00
   5.3100000000000000e+02  -4.3211026162414422e-02  -4.3325977117696618e-02   0.0000000000000000e+00
   5.3200000000000000e+02  -4.4060837878279600e-02  -4.4020751156290103e-02   0.0000000000000000e+00
   5.3300000000000000e+02  -4.4546710712095289e-02  -4.4735658682509789e-02   0.0000000000000000e+00
   5.3400000000000000e+02  -4.5393243065793967e-02  -4.5457916583105891e-02   0.0000000000000000e+00
   5.3500000000000000e+02  -4.6312152054260501e-02  -4.6174486154661687e-02   0.0000000000000000e+00
   5.3600000000000000e+02  -4.6859009865007503e-02  -4.6866576254752088e-02   0.0000000000000000e+00
   5.3700000000000000e+02  -4.7446847337978423e-02  -4.7526885007234940e-02   0.0000000000000000e+00
   5.3800000000000000e+02  -4.8114658047959655e-02  -4.8140600344681941e-02   0.0000000000000000e+00
   5.3900000000000000e+02  -4.8601202802842088e-02  -4.8697050274835639e-02   0.0000000000000000e+00
   5.4000000000000000e+02  -4.9159044080564686e-02  -4.9187455733287248e-02   0.0000000000000000e+00
   5.4100000000000000e+02  -4.9613926675684511e-02  -4.9590605003105366e-02   0.0000000000000000e+00
   5.4200000000000000e+02  -4.9912609019002754e-02  -4.9908231469292491e-02   0.0000000000000000e+00
   5.4300000000000000e+02  -5.0102446971407616e-02  -5.0122121880008259e-02   0.0000000000000000e+00
   5.4400000000000000e+02  -5.0129826682054485e-02  -5.0228466581874527e-02   0.0000000000000000e+00
   5.4500000000000000e+02  -4.9917412214571716e-02  -5.0211586039514665e-02   0.0000000000000000e+00
   5.4600000000000000e+02  -5.0146747742187261e-02  -5.0073553178087926e-02   0.0000000000000000e+00
   5.4700000000000000e+02  -4.9685863034979079e-02  -4.9798914372712909e-02   0.0000000000000000e+00
   5.4800000000000000e+02  -4.9456776192680352e-02  -4.9380346235513545e-02   0.0000000000000000e+00
   5.4900000000000000e+02  -4.8767934395552236e-02  -4.8813433121911269e-02   0.0000000000000000e+00
   5.5000000000000000e+02  -4.8103158138721326e-02  -4.8090779205468476e-02   0.0000000000000000e+00
   5.5100000000000000e+02  -4.7226756621996109e-02  -4.7218225526299083e-02   0.0000000000000000e+00
   5.5200000000000000e+02  -4.6193554187510720e-02  -4.6185376987848643e-02   0.0000000000000000e+00
   5.5300000000000000e+02  -4.5024113155540467e-02  -4.4996451959504663e-02   0.0000000000000000e+00
   5.5400000000000000e+02  -4.3692649656078372e-02  -4.3654728525986453e-02   0.0000000000000000e+00
   5.5500000000000000e+02  -4.2193045733912526e-02  -4.2163886240047625e-02   0.0000000000000000e+00
   5.5600000000000000e+02  -4.0480572281706914e-02  -4.0522153210786338e-02   0.0000000000000000e+00
   5.5700000000000000e+02  -3.8694978101782386e-02  -3.8734668384209810e-02   0.0000000000000000e+00
   5.5800000000000000e+02  -3.6899222564460890e-02  -3.6808287225626582e-02   0.0000000000000000e+00
   5.5900000000000000e+02  -3.4819595858403392e-02  -3.4759626926324387e-02   0.0000000000000000e+00
   5.6000000000000000e+02  -3.2559995698007209e-02  -3.2596323836911814e-02   0.0000000000000000e+00
   5.6100000000000000e+02  -3.0346650542028192e-02  -3.0324548374343185e-02   0.0000000000000000e+00
   5.6200000000000000e+02  -2.8073925620645649e-02  -2.7952361055967285e-02   0.0000000000000000e+00
   5.6300000000000000e+02  -2.5590340233616688e-02  -2.5498575275827624e-02   0.0000000000000000e+00
   5.6400000000000000e+02  -2.3077137156415062e-02  -2.2978396935310806e-02   0.0000000000000000e+00
   5.6500000000000000e+02  -2.0540273583769232e-02  -2.0400819779776685e-02   0.0000000000000000e+00
   5.6600000000000000e+02  -1.7881812884491310e-02  -1.7784817431637193e-02   0.0000000000000000e+00
   5.6700000000000000e+02  -1.5084433351128928e-02  -1.5138895409988983e-02   0.0000000000000000e+00
   5.6800000000000000e+02  -1.2590042457842711e-02  -1.2479736143490570e-02   0.0000000000000000e+00
   5.6900000000000000e+02  -9.8131470338770326e-03  -9.8197175528100880e-03   0.0000000000000000e+00
   5.7000000000000000e+02  -7.2847458148566939e-03  -7.1821665575878364e-03   0.0000000000000000e+00
   5.7100000000000000e+02  -4.5725882540891688e-03  -4.5819133379598380e-03   0.0000000000000000e+00
   5.7200000000000000e+02  -2.0780686097198247e-03  -2.0310121139225233e-03   0.0000000000000000e+00
   5.7300000000000000e+02   5.8405799384698997e-04   4.6353184250373419e-04   0.0000000000000000e+00
   5.7400000000000000e+02   2.9577584804399222e-03   2.8787472762156078e-03   0.0000000000000000e+00
   5.7500000000000000e+02   5.2395229749897174e-03   5.2039748969227653e-03   0.0000000000000000e+00
   5.7600000000000000e+02   7.4284578618386892e-03   7.4255754658966756e-03   0.0000000000000000e+00
   5.7700000000000000e+02   9.5278698740101381e-03   9.5399603323145492e-03   0.0000000000000000e+00
   5.7800000000000000e+02   1.1582770701350475e-02   1.1533432690486298e-02   0.0000000000000000e+00
   5.7900000000000000e+02   1.3561427578708598e-02   1.3385599536768492e-02   0.0000000000000000e+00
   5.8000000000000000e+02   1.5132622237042341e-02   1.5083590727486391e-02   0.0000000000000000e+00
   5.8100000000000000e+02   1.6774960754239451e-02   1.6621160158934369e-02   0.0000000000000000e+00
   5.8200000000000000e+02   1.8135439020647244e-02   1.7997071472980464e-02   0.0000000000000000e+00
   5.8300000000000000e+02   1.9280334693864334e-02   1.9205180347689796e-02   0.0000000000000000e+00
   5.8400000000000000e+02   2.0302366303763499e-02   2.0238260694033106e-02   0.0000000000000000e+00
   5.8500000000000000e+02   2.1180559413394112e-02   2.1099211630095080e-02   0.0000000000000000e+00
   5.8600000000000000e+02   2.1727639481257638e-02   2.1785525155239502e-02   0.0000000000000000e+00
   5.8700000000000000e+02   2.2347258359603210e-02   2.2295512356337147e-02   0.0000000000000000e+00
   5.8800000000000000e+02   2.2503300186095074e-02   2.2622532875465440e-02   0.0000000000000000e+00
   5.8900000000000000e+02   2.2650001992140352e-02   2.2769555951094162e-02   0.0000000000000000e+00
   5.9000000000000000e+02   2.2869648114581184e-02   2.2745542377262014e-02   0.0000000000000000e+00
   5.9100000000000000e+02   2.2417615022852132e-02   2.2555946616047099e-02   0.0000000000000000e+00
   5.9200000000000000e+02   2.2272167606094611e-02   2.2207426916359865e-02   0.0000000000000000e+00
   5.9300000000000000e+02   2.1747847880770405e-02   2.1699245429825185e-02   0.0000000000000000e+00
   5.9400000000000000e+02   2.0901281638136357e-02   2.1053101277941015e-02   0.0000000000000000e+00
   5.9500000000000000e+02   2.0352867692565974e-02   2.0263482309537072e-02   0.0000000000000000e+00
   5.9600000000000000e+02   1.9482657610826695e-02   1.9351332386580839e-02   0.0000000000000000e+00
   5.9700000000000000e+02   1.8346713838702896e-02   1.8318597842763674e-02   0.0000000000000000e+00
   5.9800000000000000e+02   1.7176021625720309e-02   1.7182572636405991e-02   0.0000000000000000e+00
   5.9900000000000000e+02   1.5842564849502899e-02   1.5952758166886977e-02   0.0000000000000000e+00
   6.0000000000000000e+02   1.4631876556077065e-02   1.4647951246147838e-02   0.0000000000000000e+00
   6.0100000000000000e+02   1.3147345626649478e-02   1.3276944356288085e-02   0.0000000000000000e+00
   6.0200000000000000e+02   1.1864642659543071e-02   1.1853306612702841e-02   0.0000000000000000e+00
   6.0300000000000000e+02   1.0572917895193415e-02   1.0397680813032252e-02   0.0000000000000000e+00
   6.0400000000000000e+02   8.9855333586728366e-03   8.9226639806775730e-03   0.0000000000000000e+00
   6.0500000000000000e+02   7.4337083649112616e-03   7.4388858620029500e-03   0.0000000000000000e+00
   6.0600000000000000e+02   5.7911745993235227e-03   5.9634637837089246e-03   0.0000000000000000e+00
   6.0700000000000000e+02   4.5208755889831016e-03   4.5105691361006332e-03   0.0000000000000000e+00
   6.0800000000000000e+02   3.2077008147955292e-03   3.0932185828715223e-03   0.0000000000000000e+00
   6.0900000000000000e+02   1.4087873915169271e-03   1.7246142949758629e-03   0.0000000000000000e+00
   6.1000000000000000e+02   4.9349582702834451e-04   4.2152036724032581e-04   0.0000000000000000e+00
   6.1100000000000000e+02  -8.4220652514114798e-04  -8.1270827490703115e-04   0.0000000000000000e+00
   6.1200000000000000e+02  -2.0170093090580276e-03  -1.9684071721547355e-03   0.0000000000000000e+00
   6.1300000000000000e+02  -2.9631507071597226e-03  -3.0343047731238660e-03   0.0000000000000000e+00
   6.1400000000000000e+02  -3.9796767786255925e-03  -3.9899731410955467e-03   0.0000000000000000e+00
   6.1500000000000000e+02  -4.9169367417956243e-03  -4.8328608654998381e-03   0.0000000000000000e+00
   6.1600000000000000e+02  -5.6590631193363669e-03  -5.5584788279874698e-03   0.0000000000000000e+00
   6.1700000000000000e+02  -6.0945277066041994e-03  -6.1636156697417420e-03   0.0000000000000000e+00
   6.1800000000000000e+02  -6.8346124319875069e-03  -6.6384268711782895e-03   0.0000000000000000e+00
   6.1900000000000000e+02  -6.9195496105754883e-03  -6.9812084870008147e-03   0.0000000000000000e+00
   6.2000000000000000e+02  -7.2087435665437174e-03  -7.1914484732033164e-03   0.0000000000000000e+00
   6.2100000000000000e+02  -7.3420404122488091e-03  -7.2691742566657414e-03   0.0000000000000000e+00
   6.2200000000000000e+02  -7.0552383971090394e-03  -7.2059642078748081e-03   0.0000000000000000e+00
   6.2300000000000000e+02  -6.9529148955998019e-03  -7.0111798993471247e-03   0.0000000000000000e+00
   6.2400000000000000e+02  -6.6510193459025681e-03  -6.6898698492879275e-03   0.0000000000000000e+00
   6.2500000000000000e+02  -6.2978666531500402e-03  -6.2379595189772617e-03   0.0000000000000000e+00
   6.2600000000000000e+02  -5.8823317846134499e-03  -5.6717960481035773e-03   0.0000000000000000e+00
   6.2700000000000000e+02  -5.0935659465358102e-03  -4.9898940449124279e-03   0.0000000000000000e+00
   6.2800000000000000e+02  -4.1137500227153333e-03  -4.2080854325582126e-03   0.0000000000000000e+00
   6.2900000000000000e+02  -3.3389315445036330e-03  -3.3294109889188618e-03   0.0000000000000000e+00
   6.3000000000000000e+02  -2.4497954332273922e-03  -2.3717363578512462e-03   0.0000000000000000e+00
   6.3100000000000000e+02  -1.4392436454980450e-03  -1.3439174018485540e-03   0.0000000000000000e+00
   6.3200000000000000e+02  -1.3396897982430938e-04  -2.5997906591923890e-04   0.0000000000000000e+00
   6.3300000000000000e+02   9.1238423087430407e-04   8.8160064701630909e-04   0.0000000000000000e+00
   6.3400000000000000e+02   1.9267889268091470e-03   2.0507193400315141e-03   0.0000000000000000e+00
   6.3500000000000000e+02   3.2240158995385632e-03   3.2412305837460249e-03   0.0000000000000000e+00
   6.3600000000000000e+02   4.2708360568167762e-03   4.4426443452698873e-03   0.0000000000000000e+00
   6.3700000000000000e+02   5.7466769735998067e-03   5.6444525709267602e-03   0.0000000000000000e+00
   6.3800000000000000e+02   6.7670389667257181e-03   6.8355463696378599e-03   0.0000000000000000e+00
   6.3900000000000000e+02   8.0251558933173341e-03   7.9954038728323323e-03   0.0000000000000000e+00
   6.4000000000000000e+02   9.2309137732350440e-03   9.1155941595026501e-03   0.0000000000000000e+00
   6.4100000000000000e+02   1.0123708044942389e-02   1.0186560537824449e-02   0.0000000000000000e+00
   6.4200000000000000e+02   1.1063781159631957e-02   1.1183098560493149e-02   0.0000000000000000e+00
   6.4300000000000000e+02   1.2195292263145400e-02   1.2103671559826277e-02   0.0000000000000000e+00
   6.4400000000000000e+02   1.2818306850204507e-02   1.2930901481496374e-02   0.0000000000000000e+00
   6.4500000000000000e+02   1.3779823634028904e-02   1.3659085868539598e-02   0.0000000000000000e+00
   6.4600000000000000e+02   1.4270377307587661e-02   1.4284129065512501e-02   0.0000000000000000e+00
   6.4700000000000000e+02   1.4887148551221474e-02   1.4798495299214273e-02   0.0000000000000000e+00
   6.4800000000000000e+02   1.5217978218469283e-02   1.5187929072861961e-02   0.0000000000000000e+00
   6.4900000000000000e+02   1.5409919498916460e-02   1.5443322913997604e-02   0.0000000000000000e+00
   6.5000000000000000e+02   1.5442514950537771e-02   1.5557273605176138e-02   0.0000000000000000e+00
   6.5100000000000000e+02   1.5589016106347039e-02   1.5530313153011215e-02   0.0000000000000000e+00
   6.5200000000000000e+02   1.5350188767851573e-02   1.5356200009624373e-02   0.0000000000000000e+00
   6.5300000000000000e+02   1.4936154805344571e-02   1.5032170376047083e-02   0.0000000000000000e+00
   6.5400000000000000e+02   1.4592998487345724e-02   1.4559859586638762e-02   0.0000000000000000e+00
   6.5500000000000000e+02   1.3946649547839855e-02   1.3943347263227915e-02   0.0000000000000000e+00
   6.5600000000000000e+02   1.3207161721010831e-02   1.3183171439028057e-02   0.0000000000000000e+00
   6.5700000000000000e+02   1.2267916972384428e-02   1.2287603204951290e-02   0.0000000000000000e+00
   6.5800000000000000e+02   1.1291127336802952e-02   1.1256383380909158e-02   0.0000000000000000e+00
   6.5900000000000000e+02   1.0148892844666463e-02   1.0106701706661588e-02   0.0000000000000000e+00
   6.6000000000000000e+02   8.7074786839111563e-03   8.8347726353419156e-03   0.0000000000000000e+00
   6.6100000000000000e+02   7.4589035102711997e-03   7.4503888350961152e-03   0.0000000000000000e+00
   6.6200000000000000e+02   6.0496414532093977e-03   5.9679664818941634e-03   0.0000000000000000e+00
   6.6300000000000000e+02   4.3293219625131132e-03   4.3989164137713749e-03   0.0000000000000000e+00
   6.6400000000000000e+02   2.8161543873834916e-03   2.7505627632455781e-03   0.0000000000000000e+00
   6.6500000000000000e+02   1.1085433420073290e-03   1.0443231362214454e-03   0.0000000000000000e+00
   6.6600000000000000e+02  -8.4941505884700546e-04  -7.0886567667870172e-04   0.0000000000000000e+00
   6.6700000000000000e+02  -2.4868934003380557e-03  -2.4972707820868417e-03   0.0000000000000000e+00
   6.6800000000000000e+02  -4.3341450995825976e-03  -4.3148902612611057e-03   0.0000000000000000e+00
   6.6900000000000000e+02  -6.0337234950688370e-03  -6.1424742534826274e-03   0.0000000000000000e+00
   6.7000000000000000e+02  -7.9935223744738472e-03  -7.9624246346724162e-03   0.0000000000000000e+00
   6.7100000000000000e+02  -9.7360970435758226e-03  -9.7645841785373721e-03   0.0000000000000000e+00
   6.7200000000000000e+02  -1.1510116160184459e-02  -1.1527406155053981e-02   0.0000000000000000e+00
   6.7300000000000000e+02  -1.3174904836554299e-02  -1.3232539457377448e-02   0.0000000000000000e+00
   6.7400000000000000e+02  -1.4965970656034335e-02  -1.4865993939321790e-02   0.0000000000000000e+00
   6.7500000000000000e+02  -1.6348285709541360e-02  -1.6420358836498210e-02   0.0000000000000000e+00
   6.7600000000000000e+02  -1.7704589433168133e-02  -1.7886624016275453e-02   0.0000000000000000e+00
   6.7700000000000000e+02  -1.9186732451184973e-02  -1.9248069382096888e-02   0.0000000000000000e+00
   6.7800000000000000e+02  -2.0450683590482865e-02  -2.0478926696513154e-02   0.0000000000000000e+00
   6.7900000000000000e+02  -2.1567581296713677e-02  -2.1580678742834862e-02   0.0000000000000000e+00
   6.8000000000000000e+02  -2.2558890490975699e-02  -2.2536459268065315e-02   0.0000000000000000e+00
   6.8100000000000000e+02  -2.3309645808313812e-02  -2.3344135752557858e-02   0.0000000000000000e+00
   6.8200000000000000e+02  -2.4209185506104621e-02  -2.3988122588103261e-02   0.0000000000000000e+00
   6.8300000000000000e+02  -2.4506247055875129e-02  -2.4473783754261531e-02   0.0000000000000000e+00
   6.8400000000000000e+02  -2.4896317809971424e-02  -2.4789204773200312e-02   0.0000000000000000e+00
   6.8500000000000000e+02  -2.4922340498939721e-02  -2.4934566041224310e-02   0.0000000000000000e+00
   6.8600000000000000e+02  -2.4696011403107267e-02  -2.4906264469686353e-02   0.0000000000000000e+00
   6.8700000000000000e+02  -2.4782743811148866e-02  -2.4710312572736752e-02   0.0000000000000000e+00
   6.8800000000000000e+02  -2.4426153783407966e-02  -2.4336766385924802e-02   0.0000000000000000e+00
   6.8900000000000000e+02  -2.4002958678118490e-02  -2.3800188200855381e-02   0.0000000000000000e+00
   6.9000000000000000e+02  -2.2959812035348911e-02  -2.3100383781729131e-02   0.0000000000000000e+00
   6.9100000000000000e+02  -2.2212969554265365e-02  -2.2235397503644828e-02   0.0000000000000000e+00
   6.9200000000000000e+02  -2.1223581877316319e-02  -2.1202089934888892e-02   0.0000000000000000e+00
   6.9300000000000000e+02  -2.0163341803530639e-02  -2.0012965306260191e-02   0.0000000000000000e+00
   6.9400000000000000e+02  -1.8576838757403534e-02  -1.8682796095582030e-02   0.0000000000000000e+00
   6.9500000000000000e+02  -1.7191889049086327e-02  -1.7218454218553936e-02   0.0000000000000000e+00
   6.9600000000000000e+02  -1.5599655877241788e-02  -1.5627598278292756e-02   0.0000000000000000e+00
   6.9700000000000000e+02  -1.3940850496376262e-02  -1.3929896198317688e-02   0.0000000000000000e+00
   6.9800000000000000e+02  -1.1987100258044583e-02  -1.2131149003603851e-02   0.0000000000000000e+00
   6.9900000000000000e+02  -1.0301102911910829e-02  -1.0243879203521400e-02   0.0000000000000000e+00
   7.0000000000000000e+02  -8.2183103642496230e-03  -8.2797774307738232e-03   0.0000000000000000e+00
   7.0100000000000000e+02  -6.1446052888866108e-03  -6.2589678956645207e-03   0.0000000000000000e+00
   7.0200000000000000e+02  -4.3525796332906982e-03  -4.2040977214963951e-03   0.0000000000000000e+00
   7.0300000000000000e+02  -2.1241576296241686e-03  -2.1275495904037097e-03   0.0000000000000000e+00
   7.0400000000000000e+02  -1.4140178005135930e-05  -3.2539165961910808e-05   0.0000000000000000e+00
   7.0500000000000000e+02   2.0670473932335840e-03   2.0573986320188667e-03   0.0000000000000000e+00
   7.0600000000000000e+02   4.0986642361989754e-03   4.1299384283830535e-03   0.0000000000000000e+00
   7.0700000000000000e+02   6.0300737352149813e-03   6.1664433362997855e-03   0.0000000000000000e+00
   7.0800000000000000e+02   8.2101290413773269e-03   8.1488745133762655e-03   0.0000000000000000e+00
   7.0900000000000000e+02   1.0177801800540688e-02   1.0058782293728991e-02   0.0000000000000000e+00
   7.1000000000000000e+02   1.1781307635479880e-02   1.1894562038098909e-02   0.0000000000000000e+00
   7.1100000000000000e+02   1.3549321024288064e-02   1.3639399280957729e-02   0.0000000000000000e+00
   7.1200000000000000e+02   1.5232934273450127e-02   1.5272125881157712e-02   0.0000000000000000e+00
   7.1300000000000000e+02   1.6937267948075749e-02   1.6786688988092543e-02   0.0000000000000000e+00
   7.1400000000000000e+02   1.8223046938075780e-02   1.8173272889384796e-02   0.0000000000000000e+00
   7.1500000000000000e+02   1.9401449555991226e-02   1.9413892622519587e-02   0.0000000000000000e+00
   7.1600000000000000e+02   2.0349779891595036e-02   2.0509054209855784e-02   0.0000000000000000e+00
   7.1700000000000000e+02   2.1581019377666308e-02   2.1436032605897722e-02   0.0000000000000000e+00
   7.1800000000000000e+02   2.2159909019015017e-02   2.2190306415538510e-02   0.0000000000000000e+00
   7.1900000000000000e+02   2.2781117837524928e-02   2.2764761143957684e-02   0.0000000000000000e+00
   7.2000000000000000e+02   2.3137991815314032e-02   2.3157438949015188e-02   0.0000000000000000e+00
   7.2100000000000000e+02   2.3351338631050246e-02   2.3370373572326908e-02   0.0000000000000000e+00
   7.2200000000000000e+02   2.3290138514530666e-02   2.3407342453886298e-02   0.0000000000000000e+00
   7.2300000000000000e+02   2.3172097061651947e-02   2.3262758253820272e-02   0.0000000000000000e+00
   7.2400000000000000e+02   2.3022681876351165e-02   2.2946839928047420e-02   0.0000000000000000e+00
   7.2500000000000000e+02   2.2470102573989091e-02   2.2450323299875119e-02   0.0000000000000000e+00
   7.2600000000000000e+02   2.1629206253952243e-02   2.1789318978079550e-02   0.0000000000000000e+00
   7.2700000000000000e+02   2.0908961388045936e-02   2.0964741363112962e-02   0.0000000000000000e+00
   7.2800000000000000e+02   1.9816265854675805e-02   1.9979340251377424e-02   0.0000000000000000e+00
   7.2900000000000000e+02   1.8703251825705359e-02   1.8847189860375636e-02   0.0000000000000000e+00
   7.3000000000000000e+02   1.7509549181356849e-02   1.7576296093037524e-02   0.0000000000000000e+00
   7.3100000000000000e+02   1.6081285817991814e-02   1.6168952112488824e-02   0.0000000000000000e+00
   7.3200000000000000e+02   1.4584233213976498e-02   1.4639644953843194e-02   0.0000000000000000e+00
   7.3300000000000000e+02   1.2880899848406568e-02   1.3000379601637068e-02   0.0000000000000000e+00
   7.3400000000000000e+02   1.1244775744907705e-02   1.1265340027676185e-02   0.0000000000000000e+00
   7.3500000000000000e+02   9.3409158878685478e-03   9.4565416287058640e-03   0.0000000000000000e+00
   7.3600000000000000e+02   7.6863565300248522e-03   7.5838447983359609e-03   0.0000000000000000e+00
   7.3700000000000000e+02   5.7773138524396363e-03   5.6589030267851911e-03   0.0000000000000000e+00
   7.3800000000000000e+02   3.9259198788169324e-03   3.6997701556214500e-03   0.0000000000000000e+00
   7.3900000000000000e+02   1.5485945630994652e-03   1.7251985992306523e-03   0.0000000000000000e+00
   7.4000000000000000e+02  -2.9176347829770012e-05  -2.5864244328099547e-04   0.0000000000000000e+00
   7.4100000000000000e+02  -2.0981671415068828e-03  -2.2244348278428320e-03   0.0000000000000000e+00
   7.4200000000000000e+02  -4.0324101941565643e-03  -4.1621735095182400e-03   0.0000000000000000e+00
   7.4300000000000000e+02  -6.2243391262103240e-03  -6.0590412489376876e-03   0.0000000000000000e+00
   7.4400000000000000e+02  -7.8330659453425665e-03  -7.8966388019597912e-03   0.0000000000000000e+00
   7.4500000000000000e+02  -9.8090052404612195e-03  -9.6654906498097187e-03   0.0000000000000000e+00
   7.4600000000000000e+02  -1.1365136960875164e-02  -1.1351783015273278e-02   0.0000000000000000e+00
   7.4700000000000000e+02  -1.3024434214253497e-02  -1.2940519670757834e-02   0.0000000000000000e+00
   7.4800000000000000e+02  -1.4480902272683963e-02  -1.4422831083107643e-02   0.0000000000000000e+00
   7.4900000000000000e+02  -1.5734819208923879e-02  -1.5788319023472035e-02   0.0000000000000000e+00
   7.5000000000000000e+02  -1.7029121783010862e-02  -1.7030659074330653e-02   0.0000000000000000e+00
   7.5100000000000000e+02  -1.7917442468591501e-02  -1.8141156643247718e-02   0.0000000000000000e+00
   7.5200000000000000e+02  -1.9047824474517708e-02  -1.9109223630933959e-02   0.0000000000000000e+00
   7.5300000000000000e+02  -2.0009032874016900e-02  -1.9930075749293820e-02   0.0000000000000000e+00
   7.5400000000000000e+02  -2.0651763053490223e-02  -2.0598057698274198e-02   0.0000000000000000e+00
   7.5500000000000000e+02  -2.1227166143399461e-02  -2.1107039803699455e-02   0.0000000000000000e+00
   7.5600000000000000e+02  -2.1441233091409554e-02  -2.1458872495524868e-02   0.0000000000000000e+00
   7.5700000000000000e+02  -2.1652697255246541e-02  -2.1649747738037760e-02   0.0000000000000000e+00
   7.5800000000000000e+02  -2.1779669356751529e-02  -2.1680251477963628e-02   0.0000000000000000e+00
   7.5900000000000000e+02  -2.1496536934140290e-02  -2.1546539560269907e-02   0.0000000000000000e+00
   7.6000000000000000e+02  -2.1401773649514674e-02  -2.1256695101912901e-02   0.0000000000000000e+00
   7.6100000000000000e+02  -2.0743643093684032e-02  -2.0817610418383630e-02   0.0000000000000000e+00
   7.6200000000000000e+02  -2.0297850145517791e-02  -2.0234336275374607e-02   0.0000000000000000e+00
   7.6300000000000000e+02  -1.9569464848539619e-02  -1.9512161564952619e-02   0.0000000000000000e+00
   7.6400000000000000e+02  -1.8469455697296740e-02  -1.8653925972570842e-02   0.0000000000000000e+00
   7.6500000000000000e+02  -1.7664565915944772e-02  -1.7669393356528302e-02   0.0000000000000000e+00
   7.6600000000000000e+02  -1.6534938463825321e-02  -1.6573007974145060e-02   0.0000000000000000e+00
   7.6700000000000000e+02  -1.5474360550345416e-02  -1.5374213020087266e-02   0.0000000000000000e+00
   7.6800000000000000e+02  -1.4273909792295109e-02  -1.4083270011453850e-02   0.0000000000000000e+00
   7.6900000000000000e+02  -1.2594606595408845e-02  -1.2711552791638705e-02   0.0000000000000000e+00
   7.7000000000000000e+02  -1.1309591365110935e-02  -1.1267006269567087e-02   0.0000000000000000e+00
   7.7100000000000000e+02  -9.6915074809978286e-03  -9.7742984174237456e-03   0.0000000000000000e+00
   7.7200000000000000e+02  -8.2923010400584654e-03  -8.2375251019134749e-03   0.0000000000000000e+00
   7.7300000000000000e+02  -6.6659715313260939e-03  -6.6709095826372354e-03   0.0000000000000000e+00
   7.7400000000000000e+02  -5.1049440908447164e-03  -5.0880301200647631e-03   0.0000000000000000e+00
   7.7500000000000000e+02  -3.2949696537226854e-03  -3.5073588235408092e-03   0.0000000000000000e+00
   7.7600000000000000e+02  -1.8920490115408742e-03  -1.9359456999393221e-03   0.0000000000000000e+00
   7.7700000000000000e+02  -5.0294373339135031e-04  -3.8749850879974323e-04   0.0000000000000000e+00
   7.7800000000000000e+02   1.1597972654322172e-03   1.1244457928668021e-03   0.0000000000000000e+00
   7.7900000000000000e+02   2.4350143471870826e-03   2.5839418925151453e-03   0.0000000000000000e+00
   7.8000000000000000e+02   4.0510455154157219e-03   3.9796733556538609e-03   0.0000000000000000e+00
   7.8100000000000000e+02   5.1733916886105265e-03   5.2920369095933104e-03   0.0000000000000000e+00
   7.8200000000000000e+02   6.3263426619724651e-03   6.5269428960096493e-03   0.0000000000000000e+00
   7.8300000000000000e+02   7.7196619291342375e-03   7.6674542862081394e-03   0.0000000000000000e+00
   7.8400000000000000e+02   8.7836419797292890e-03   8.7102813291764190e-03   0.0000000000000000e+00
   7.8500000000000000e+02   9.4395329436912576e-03   9.6474832301883078e-03   0.0000000000000000e+00
   7.8600000000000000e+02   1.0594720316801481e-02   1.0471889135958671e-02   0.0000000000000000e+00
   7.8700000000000000e+02   1.1251279973090264e-02   1.1179900299813347e-02   0.0000000000000000e+00
   7.8800000000000000e+02   1.2015595424974788e-02   1.1768963861686460e-02   0.0000000000000000e+00
   7.8900000000000000e+02   1.2199904678738395e-02   1.2237601133369134e-02   0.0000000000000000e+00
   7.9000000000000000e+02   1.2544642342400481e-02   1.2575845377776640e-02   0.0000000000000000e+00
   7.9100000000000000e+02   1.2823059245882255e-02   1.2778653474994281e-02   0.0000000000000000e+00
   7.9200000000000000e+02   1.2867885789358817e-02   1.2857055865614621e-02   0.0000000000000000e+00
   7.9300000000000000e+02   1.2863668942367757e-02   1.2813196856092370e-02   0.0000000000000000e+00
   7.9400000000000000e+02   1.2754439366089037e-02   1.2645287235533254e-02   0.0000000000000000e+00
   7.9500000000000000e+02   1.2395165365876764e-02   1.2367952272788444e-02   0.0000000000000000e+00
   7.9600000000000000e+02   1.2054551103959537e-02   1.1976038966409907e-02   0.0000000000000000e+00
   7.9700000000000000e+02   1.1571243611188648e-02   1.1471099825412986e-02   0.0000000000000000e+00
   7.9800000000000000e+02   1.0802403428444851e-02   1.0859494780240774e-02   0.0000000000000000e+00
   7.9900000000000000e+02   1.0258392153280197e-02   1.0151043776499984e-02   0.0000000000000000e+00
   8.0000000000000000e+02   9.2240742998801056e-03   9.3452323103932738e-03   0.0000000000000000e+00
   8.0100000000000000e+02   8.3885894109292560e-03   8.4611093986461713e-03   0.0000000000000000e+00
   8.0200000000000000e+02   7.4888739882255960e-03   7.5029092070875679e-03   0.0000000000000000e+00
   8.0300000000000000e+02   6.5421719699482149e-03   6.4758245297419810e-03   0.0000000000000000e+00
   8.0400000000000000e+02   5.4987955688836770e-03   5.3975659596231899e-03   0.0000000000000000e+00
   8.0500000000000000e+02   4.4278151870391800e-03   4.2791920397522321e-03   0.0000000000000000e+00
   8.0600000000000000e+02   3.1946801681077813e-03   3.1296460035725084e-03   0.0000000000000000e+00
   8.0700000000000000e+02   2.0886949923405902e-03   1.9558141707790890e-03   0.0000000000000000e+00
   8.0800000000000000e+02   9.3575339489967112e-04   7.7654772431831555e-04   0.0000000000000000e+00
   8.0900000000000000e+02  -4.6030524859962189e-04  -4.0962443459461424e-04   0.0000000000000000e+00
   8.1000000000000000e+02  -1.7377583722608797e-03  -1.5848387304050267e-03   0.0000000000000000e+00
   8.1100000000000000e+02  -2.8447726863456888e-03  -2.7455381221478691e-03   0.0000000000000000e+00
   8.1200000000000000e+02  -4.1015916708844382e-03  -3.8764177677920765e-03   0.0000000000000000e+00
   8.1300000000000000e+02  -4.9678361984473686e-03  -4.9772158759429008e-03   0.0000000000000000e+00
   8.1400000000000000e+02  -6.0451589840902972e-03  -6.0281665196215122e-03   0.0000000000000000e+00
   8.1500000000000000e+02  -7.0844942359341162e-03  -7.0214812984504523e-03   0.0000000000000000e+00
   8.1600000000000000e+02  -7.9584695823528787e-03  -7.9402873666466253e-03   0.0000000000000000e+00
   8.1700000000000000e+02  -8.6723861374904624e-03  -8.7880611839028719e-03   0.0000000000000000e+00
   8.1800000000000000e+02  -9.7323082994316256e-03  -9.5498991326584785e-03   0.0000000000000000e+00
   8.1900000000000000e+02  -1.0190541015860565e-02  -1.0228147456265583e-02   0.0000000000000000e+00
   8.2000000000000000e+02  -1.0878452070668071e-02  -1.0807276933719065e-02   0.0000000000000000e+00
   8.2100000000000000e+02  -1.1153430427573562e-02  -1.1290979900258265e-02   0.0000000000000000e+00
   8.2200000000000000e+02  -1.1789495841330605e-02  -1.1676918387445128e-02   0.0000000000000000e+00
   8.2300000000000000e+02  -1.1766870790728995e-02  -1.1956282684391740e-02   0.0000000000000000e+00
   8.2400000000000000e+02  -1.1934199375351659e-02  -1.2133572499293451e-02   0.0000000000000000e+00
   8.2500000000000000e+02  -1.2251969283210356e-02  -1.2208110205387371e-02   0.0000000000000000e+00
   8.2600000000000000e+02  -1.2106118133068236e-02  -1.2182515214312999e-02   0.0000000000000000e+00
   8.2700000000000000e+02  -1.2038341007167384e-02  -1.2054413318182099e-02   0.0000000000000000e+00
   8.2800000000000000e+02  -1.1775043207505102e-02  -1.1824318300316425e-02   0.0000000000000000e+00
   8.2900000000000000e+02  -1.1566610514146255e-02  -1.1504468783150932e-02   0.0000000000000000e+00
   8.3000000000000000e+02  -1.1244352542293390e-02  -1.1089207221612678e-02   0.0000000000000000e+00
   8.3100000000000000e+02  -1.0582478639204933e-02  -1.0589246672319296e-02   0.0000000000000000e+00
   8.3200000000000000e+02  -1.0069715922798298e-02  -1.0008680759448817e-02   0.0000000000000000e+00
   8.3300000000000000e+02  -9.3910027943041874e-03  -9.3620664011637555e-03   0.0000000000000000e+00
   8.3400000000000000e+02  -8.8172148592037727e-03  -8.6395571887284053e-03   0.0000000000000000e+00
   8.3500000000000000e+02  -7.8117637302744774e-03  -7.8557632573156913e-03   0.0000000000000000e+00
   8.3600000000000000e+02  -7.2216325010062967e-03  -7.0152445066787548e-03   0.0000000000000000e+00
   8.3700000000000000e+02  -5.9436168568175428e-03  -6.1248937636566459e-03   0.0000000000000000e+00
   8.3800000000000000e+02  -5.3186461163853543e-03  -5.1957133420594912e-03   0.0000000000000000e+00
   8.3900000000000000e+02  -4.0869200838066413e-03  -4.2387152881289457e-03   0.0000000000000000e+00
   8.4000000000000000e+02  -3.2152685852188858e-03  -3.2685967084182450e-03   0.0000000000000000e+00
   8.4100000000000000e+02  -2.2054747129520939e-03  -2.2955086720123342e-03   0.0000000000000000e+00
   8.4200000000000000e+02  -1.3087197924776851e-03  -1.3180061760417383e-03   0.0000000000000000e+00
   8.4300000000000000e+02  -4.9936091294922546e-04  -3.5035178933416627e-04   0.0000000000000000e+00
   8.4400000000000000e+02   6.0045631079244329e-04   6.0093785163763710e-04   0.0000000000000000e+00
   8.4500000000000000e+02   1.6534712850410451e-03   1.5267401423170114e-03   0.0000000000000000e+00
   8.4600000000000000e+02   2.4694033650775353e-03   2.4254109356171894e-03   0.0000000000000000e+00
   8.4700000000000000e+02   3.4018742221666527e-03   3.2812382432837253e-03   0.0000000000000000e+00
   8.4800000000000000e+02   4.1121867597822374e-03   4.0921378292457858e-03   0.0000000000000000e+00
   8.4900000000000000e+02   5.0156787332230317e-03   4.8475578201793591e-03   0.0000000000000000e+00
   8.5000000000000000e+02   5.7530818220368936e-03   5.5446583212106727e-03   0.0000000000000000e+00
   8.5100000000000000e+02   5.9983118110270078e-03   6.1740843216165596e-03   0.0000000000000000e+00
   8.5200000000000000e+02   7.0064426185505492e-03   6.7333667773995303e-03   0.0000000000000000e+00
   8.5300000000000000e+02   7.1993373061506475e-03   7.2252901147941348e-03   0.0000000000000000e+00
   8.5400000000000000e+02   7.6629790015341958e-03   7.6386972679825544e-03   0.0000000000000000e+00
   8.5500000000000000e+02   7.8490989314581299e-03   7.9730566066714397e-03   0.0000000000000000e+00
   8.5600000000000000e+02   8.1674721343152398e-03   8.2273837363727037e-03   0.0000000000000000e+00
   8.5700000000000000e+02   8.2525948963498054e-03   8.3923695381516502e-03   0.0000000000000000e+00
   8.5800000000000000e+02   8.7253592498742760e-03   8.4741983460355479e-03   0.0000000000000000e+00
   8.5900000000000000e+02   8.6052321256578409e-03   8.4761088407394047e-03   0.0000000000000000e+00
   8.6000000000000000e+02   8.2873695475076236e-03   8.3993965168502969e-03   0.0000000000000000e+00
   8.6100000000000000e+02   8.3268239623991384e-03   8.2475823841347343e-03   0.0000000000000000e+00
   8.6200000000000000e+02   7.9110463973313585e-03   8.0205694658408485e-03   0.0000000000000000e+00
   8.6300000000000000e+02   7.7289953877917282e-03   7.7200199198191408e-03   0.0000000000000000e+00
   8.6400000000000000e+02   7.2359163264315999e-03   7.3587528397005275e-03   0.0000000000000000e+00
   8.6500000000000000e+02   6.9868529383629689e-03   6.9390351713480673e-03   0.0000000000000000e+00
   8.6600000000000000e+02   6.4755100088304367e-03   6.4612780584804835e-03   0.0000000000000000e+00
   8.6700000000000000e+02   5.9355429260196570e-03   5.9406620719359548e-03   0.0000000000000000e+00
   8.6800000000000000e+02   5.2849888333852211e-03   5.3733550102176243e-03   0.0000000000000000e+00
   8.6900000000000000e+02   4.8078081113269297e-03   4.7680255756624079e-03   0.0000000000000000e+00
   8.7000000000000000e+02   4.0397939831512434e-03   4.1335445954681204e-03   0.0000000000000000e+00
   8.7100000000000000e+02   3.4921618970901115e-03   3.4789092255412355e-03   0.0000000000000000e+00
   8.7200000000000000e+02   2.7467528213108473e-03   2.8013207589242103e-03   0.0000000000000000e+00
   8.7300000000000000e+02   2.1344271918137835e-03   2.1060586345289919e-03   0.0000000000000000e+00
   8.7400000000000000e+02   1.3660046355084535e-03   1.3986433081849374e-03   0.0000000000000000e+00
   8.7500000000000000e+02   7.1876225688295627e-04   6.9223461429866252e-04   0.0000000000000000e+00
   8.7600000000000000e+02   1.2560341819345869e-04  -6.8676648639905386e-07   0.0000000000000000e+00
   8.7700000000000000e+02  -5.3266500561647981e-04  -6.7425326643899368e-04   0.0000000000000000e+00
   8.7800000000000000e+02  -1.2913042061690734e-03  -1.3255496788036885e-03   0.0000000000000000e+00
   8.7900000000000000e+02  -1.8651403716509430e-03  -1.9449038838846024e-03   0.0000000000000000e+00
   8.8000000000000000e+02  -2.6905442682623403e-03  -2.5345103797822142e-03   0.0000000000000000e+00
   8.8100000000000000e+02  -3.0509515647137763e-03  -3.0881403006558536e-03   0.0000000000000000e+00
   8.8200000000000000e+02  -3.4872417887275189e-03  -3.5946127641499508e-03   0.0000000000000000e+00
   8.8300000000000000e+02  -3.9391462045265052e-03  -4.0612699956692677e-03   0.0000000000000000e+00
   8.8400000000000000e+02  -4.5426925676497233e-03  -4.4843902348659483e-03   0.0000000000000000e+00
   8.8500000000000000e+02  -4.8730951298794041e-03  -4.8526742447033431e-03   0.0000000000000000e+00
   8.8600000000000000e+02  -5.0798851180771445e-03  -5.1582171468721218e-03   0.0000000000000000e+00
   8.8700000000000000e+02  -5.3914763404769575e-03  -5.3971477934320602e-03   0.0000000000000000e+00
   8.8800000000000000e+02  -5.6176197690277945e-03  -5.5776999865080378e-03   0.0000000000000000e+00
   8.8900000000000000e+02  -5.6022784066471158e-03  -5.6986903521440103e-03   0.0000000000000000e+00
   8.9000000000000000e+02  -5.9817722355796164e-03  -5.7583279542740892e-03   0.0000000000000000e+00
   8.9100000000000000e+02  -5.8244535751748767e-03  -5.7500748812253557e-03   0.0000000000000000e+00
   8.9200000000000000e+02  -5.8863110576217121e-03  -5.6833057935204703e-03   0.0000000000000000e+00
   8.9300000000000000e+02  -5.4481700348329876e-03  -5.5609466852507769e-03   0.0000000000000000e+00
   8.9400000000000000e+02  -5.3091816327366917e-03  -5.3861282450099138e-03   0.0000000000000000e+00
   8.9500000000000000e+02  -5.1540164245828376e-03  -5.1494460287267929e-03   0.0000000000000000e+00
   8.9600000000000000e+02  -4.8257826971844931e-03  -4.8601001083281043e-03   0.0000000000000000e+00
   8.9700000000000000e+02  -4.5320008337608811e-03  -4.5305519786013873e-03   0.0000000000000000e+00
   8.9800000000000000e+02  -4.3545243568931854e-03  -4.1586224889694793e-03   0.0000000000000000e+00
   8.9900000000000000e+02  -3.7996639846784013e-03  -3.7451081725859768e-03   0.0000000000000000e+00
   9.0000000000000000e+02  -3.2658281306530671e-03  -3.2914126758259990e-03   0.0000000000000000e+00
   9.0100000000000000e+02  -3.0037235625232973e-03  -2.8050805859746700e-03   0.0000000000000000e+00
   9.0200000000000000e+02  -2.2610305728088635e-03  -2.2940086629599492e-03   0.0000000000000000e+00
   9.0300000000000000e+02  -1.5769516629948032e-03  -1.7553428907895747e-03   0.0000000000000000e+00
   9.0400000000000000e+02  -1.3996249439561662e-03  -1.2013097493376896e-03   0.0000000000000000e+00
   9.0500000000000000e+02  -6.1019755409389201e-04  -6.3811287398273225e-04   0.0000000000000000e+00
   9.0600000000000000e+02  -5.3786927213633594e-06  -7.6822141041634525e-05   0.0000000000000000e+00
   9.0700000000000000e+02   4.3870913472293991e-04   4.8236221661289409e-04   0.0000000000000000e+00
   9.0800000000000000e+02   9.5493799152606936e-04   1.0288242832864111e-03   0.0000000000000000e+00
   9.0900000000000000e+02   1.6355274557549873e-03   1.5597107326525020e-03   0.0000000000000000e+00
   9.1000000000000000e+02   1.9954665095284533e-03   2.0715280664582400e-03   0.0000000000000000e+00
   9.1100000000000000e+02   2.4187859151818879e-03   2.5543281957065792e-03   0.0000000000000000e+00
   9.1200000000000000e+02   2.8867161567063407e-03   3.0174753922791319e-03   0.0000000000000000e+00
   9.1300000000000000e+02   3.5414944410915410e-03   3.4488477733561943e-03   0.0000000000000000e+00
   9.1400000000000000e+02   3.9585311128591608e-03   3.8319987195341567e-03   0.0000000000000000e+00
   9.1500000000000000e+02   4.2524598443106874e-03   4.1735025444504447e-03   0.0000000000000000e+00
   9.1600000000000000e+02   4.4742771630514643e-03   4.4697716122315528e-03   0.0000000000000000e+00
   9.1700000000000000e+02   4.7433699369858603e-03   4.7263795763805311e-03   0.0000000000000000e+00
   9.1800000000000000e+02   4.9887706674194973e-03   4.9338239629731538e-03   0.0000000000000000e+00
   9.1900000000000000e+02   5.0731125650709209e-03   5.0885839214058126e-03   0.0000000000000000e+00
   9.2000000000000000e+02   5.3318902078178347e-03   5.1984557182972102e-03   0.0000000000000000e+00
   9.2100000000000000e+02   5.2203494701062378e-03   5.2540496812903299e-03   0.0000000000000000e+00
   9.2200000000000000e+02   5.1711695993164409e-03   5.2616109825701094e-03   0.0000000000000000e+00
   9.2300000000000000e+02   5.1444241246289893e-03   5.2157274488424535e-03   0.0000000000000000e+00
   9.2400000000000000e+02   5.2628530682923775e-03   5.1181542049697180e-03   0.0000000000000000e+00
   9.2500000000000000e+02   4.8006740256450039e-03   4.9780181178193696e-03   0.0000000000000000e+00
   9.2600000000000000e+02   4.8071851410117000e-03   4.7928976247449450e-03   0.0000000000000000e+00
   9.2700000000000000e+02   4.6136735440846337e-03   4.5714042959294496e-03   0.0000000000000000e+00
   9.2800000000000000e+02   4.3327742297789981e-03   4.3076579148706743e-03   0.0000000000000000e+00
   9.2900000000000000e+02   3.9598069593647011e-03   4.0071027548958370e-03   0.0000000000000000e+00
   9.3000000000000000e+02   3.6889964319731659e-03   3.6740525836486061e-03   0.0000000000000000e+00
   9.3100000000000000e+02   3.3423358133050493e-03   3.3155274872252731e-03   0.0000000000000000e+00
   9.3200000000000000e+02   2.7981959216311077e-03   2.9277834489447765e-03   0.0000000000000000e+00
   9.3300000000000000e+02   2.5761192300586535e-03   2.5194609516454719e-03   0.0000000000000000e+00
   9.3400000000000000e+02   2.2378685865245976e-03   2.0943419435931455e-03   0.0000000000000000e+00
   9.3500000000000000e+02   1.6522406234964436e-03   1.6536382825766169e-03   0.0000000000000000e+00
   9.3600000000000000e+02   1.2751274350781712e-03   1.2007806803222656e-03   0.0000000000000000e+00
   9.3700000000000000e+02   6.8196407372180673e-04   7.4634617293476248e-04   0.0000000000000000e+00
   9.3800000000000000e+02   2.4505606260639615e-04   2.8135120290170027e-04   0.0000000000000000e+00
   9.3900000000000000e+02  -3.4608821334660854e-04  -1.6598140064585793e-04   0.0000000000000000e+00
   9.4000000000000000e+02  -4.8658997976546657e-04  -6.0467305880765169e-04   0.0000000000000000e+00
   9.4100000000000000e+02  -1.0027968352509917e-03  -1.0323703515515963e-03   0.0000000000000000e+00
   9.4200000000000000e+02  -1.2667080859555693e-03  -1.4426269869477896e-03   0.0000000000000000e+00
   9.4300000000000000e+02  -1.8139170740410463e-03  -1.8224309020808717e-03   0.0000000000000000e+00
   9.4400000000000000e+02  -2.1737845149512706e-03  -2.1882733078387715e-03   0.0000000000000000e+00
   9.4500000000000000e+02  -2.3741568485132884e-03  -2.5193771963108202e-03   0.0000000000000000e+00
   9.4600000000000000e+02  -2.7379102362139343e-03  -2.8131140352941129e-03   0.0000000000000000e+00
   9.4700000000000000e+02  -2.9866587580763479e-03  -3.0751468749454238e-03   0.0000000000000000e+00
   9.4800000000000000e+02  -3.0238242831873447e-03  -3.3006646550026984e-03   0.0000000000000000e+00
   9.4900000000000000e+02  -3.4525088535017580e-03  -3.4852350016074439e-03   0.0000000000000000e+00
   9.5000000000000000e+02  -3.6125027105364332e-03  -3.6317737254596494e-03   0.0000000000000000e+00
   9.5100000000000000e+02  -3.6398135682545736e-03  -3.7338043750415398e-03   0.0000000000000000e+00
   9.5200000000000000e+02  -3.7513375441016778e-03  -3.7956223736151204e-03   0.0000000000000000e+00
   9.5300000000000000e+02  -3.7357422034109368e-03  -3.8115412654947645e-03   0.0000000000000000e+00
   9.5400000000000000e+02  -3.8125255175977036e-03  -3.7859025240562167e-03   0.0000000000000000e+00
   9.5500000000000000e+02  -3.7786431980912469e-03  -3.7252627661150551e-03   0.0000000000000000e+00
   9.5600000000000000e+02  -3.7195884481209837e-03  -3.6380834027675284e-03   0.0000000000000000e+00
   9.5700000000000000e+02  -3.4649939486490842e-03  -3.5120601148980525e-03   0.0000000000000000e+00
   9.5800000000000000e+02  -3.3356203495664562e-03  -3.3460182155255164e-03   0.0000000000000000e+00
   9.5900000000000000e+02  -3.2933912436006688e-03  -3.1507162511643797e-03   0.0000000000000000e+00
   9.6000000000000000e+02  -3.0109387767063974e-03  -2.9270940803184792e-03   0.0000000000000000e+00
   9.6100000000000000e+02  -2.9333694370572822e-03  -2.6697153626805961e-03   0.0000000000000000e+00
   9.6200000000000000e+02  -2.4283722367110156e-03  -2.3834634771611840e-03   0.0000000000000000e+00
   9.6300000000000000e+02  -2.2338464549926207e-03  -2.0814014201465708e-03   0.0000000000000000e+00
   9.6400000000000000e+02  -1.8516824397015214e-03  -1.7613135735580333e-03   0.0000000000000000e+00
   9.6500000000000000e+02  -1.4605965429770611e-03  -1.4226388577594901e-03   0.0000000000000000e+00
   9.6600000000000000e+02  -1.0774974537041183e-03  -1.0797965189723359e-03   0.0000000000000000e+00
   9.6700000000000000e+02  -5.2390312641449773e-04  -7.3500407195278296e-04   0.0000000000000000e+00
   9.6800000000000000e+02  -1.3472213784225225e-04  -3.8955643048356524e-04   0.0000000000000000e+00
   9.6900000000000000e+02  -1.1466914011768644e-04  -5.2281599227210762e-05   0.0000000000000000e+00
   9.7000000000000000e+02   1.4690553670078247e-04   2.7320438064896453e-04   0.0000000000000000e+00
   9.7100000000000000e+02   6.1892220611753650e-04   5.9051855966486388e-04   0.0000000000000000e+00
   9.7200000000000000e+02   7.8633440679987761e-04   8.9321687286611810e-04   0.0000000000000000e+00
   9.7300000000000000e+02   1.1027112144578858e-03   1.1696384010510855e-03   0.0000000000000000e+00
   9.7400000000000000e+02   1.3579443892808613e-03   1.4193780612041938e-03   0.0000000000000000e+00
   9.7500000000000000e+02   1.6416414602004720e-03   1.6360392025257123e-03   0.0000000000000000e+00
   9.7600000000000000e+02   1.8332863161237339e-03   1.8229810850228620e-03   0.0000000000000000e+00
   9.7700000000000000e+02   1.8919209394840997e-03   1.9794224486830618e-03   0.0000000000000000e+00
   9.7800000000000000e+02   2.0601381244328993e-03   2.1008106790845046e-03   0.0000000000000000e+00
   9.7900000000000000e+02   2.1284385586571755e-03   2.1893179039364011e-03   0.0000000000000000e+00
   9.8000000000000000e+02   2.2334079211128594e-03   2.2394785711678166e-03   0.0000000000000000e+00
   9.8100000000000000e+02   2.3403256016369853e-03   2.2491951709799401e-03   0.0000000000000000e+00
   9.8200000000000000e+02   2.2936072231232621e-03   2.2196052466012485e-03   0.0000000000000000e+00
   9.8300000000000000e+02   2.0435127527557587e-03   2.1553852021557879e-03   0.0000000000000000e+00
   9.8400000000000000e+02   2.0976675855582678e-03   2.0481921205310824e-03   0.0000000000000000e+00
   9.8500000000000000e+02   2.1025001408358952e-03   1.9084448928538146e-03   0.0000000000000000e+00
   9.8600000000000000e+02   1.7062596592718519e-03   1.7363818518703780e-03   0.0000000000000000e+00
   9.8700000000000000e+02   1.5066359145587153e-03   1.5226200447344262e-03   0.0000000000000000e+00
   9.8800000000000000e+02   1.4033161536133344e-03   1.2811558620473198e-03   0.0000000000000000e+00
   9.8900000000000000e+02   9.4424955555765834e-04   1.0154542669983334e-03   0.0000000000000000e+00
   9.9000000000000000e+02   7.6748407525371680e-04   7.2326728931345306e-04   0.0000000000000000e+00
   9.9100000000000000e+02   3.1253037543608499e-04   4.0772095925586569e-04   0.0000000000000000e+00
   9.9200000000000000e+02  -2.7729097428941913e-05   6.8274378420191373e-05   0.0000000000000000e+00
   9.9300000000000000e+02  -2.2223201049611515e-04  -2.9097222795706015e-04   0.0000000000000000e+00
   9.9400000000000000e+02  -8.4455864677778847e-04  -6.7106181504378911e-04   0.0000000000000000e+00
   9.9500000000000000e+02  -1.0636643565890081e-03  -1.0652910432054495e-03   0.0000000000000000e+00
   9.9600000000000000e+02  -1.5592391219125736e-03  -1.4631394493796724e-03   0.0000000000000000e+00
   9.9700000000000000e+02  -1.8875063067763191e-03  -1.8615471503331071e-03   0.0000000000000000e+00
   9.9800000000000000e+02  -2.2632244090732912e-03  -2.2692751940092877e-03   0.0000000000000000e+00
   9.9900000000000000e+02  -2.7027031625375710e-03  -2.6775000295238267e-03   0.0000000000000000e+00
   1.0000000000000000e+03  -2.9084719187301047e-03  -3.0773148832314765e-03   0.0000000000000000e+00
   1.0010000000000000e+03  -3.4259339559346547e-03  -3.4655970854479542e-03   0.0000000000000000e+00
   1.0020000000000000e+03  -3.8715181753347901e-03  -3.8348171030798107e-03   0.0000000000000000e+00
   1.0030000000000000e+03  -4.1225796228866176e-03  -4.1790197640999231e-03   0.0000000000000000e+00
   1.0040000000000000e+03  -4.6621019780081034e-03  -4.5001306497324846e-03   0.0000000000000000e+00
   1.0050000000000000e+03  -4.6238254224562616e-03  -4.7971688820883426e-03   0.0000000000000000e+00
   1.0060000000000000e+03  -5.0301275312338266e-03  -5.0580620634034608e-03   0.0000000000000000e+00
   1.0070000000000000e+03  -5.1617254053852131e-03  -5.2839124079779136e-03   0.0000000000000000e+00
   1.0080000000000000e+03  -5.3537138199062796e-03  -5.4734649812214261e-03   0.0000000000000000e+00
   1.0090000000000000e+03  -5.4931722288832380e-03  -5.6295335961767789e-03   0.0000000000000000e+00
   1.0100000000000000e+03  -5.8079394317412008e-03  -5.7471007813906967e-03   0.0000000000000000e+00
   1.0110000000000000e+03  -5.6538331028815362e-03  -5.8227790204203609e-03   0.0000000000000000e+00
   1.0120000000000000e+03  -5.8915455456333846e-03  -5.8512243687429159e-03   0.0000000000000000e+00
   1.0130000000000000e+03  -5.5801724149217736e-03  -5.8462642405711319e-03   0.0000000000000000e+00
   1.0140000000000000e+03  -5.8048914701035103e-03  -5.7890105045674848e-03   0.0000000000000000e+00
   1.0150000000000000e+03  -5.8125199884069764e-03  -5.6880252982370759e-03   0.0000000000000000e+00
   1.0160000000000000e+03  -5.4501735075825411e-03  -5.5421586733388649e-03   0.0000000000000000e+00
   1.0170000000000000e+03  -5.3326509770134445e-03  -5.3462937301541726e-03   0.0000000000000000e+00
   1.0180000000000000e+03  -4.9815027961615660e-03  -5.1080606636283721e-03   0.0000000000000000e+00
   1.0190000000000000e+03  -4.7230846466131335e-03  -4.8414787234215143e-03   0.0000000000000000e+00
   1.0200000000000000e+03  -4.3306141701216546e-03  -4.5358947995481208e-03   0.0000000000000000e+00
   1.0210000000000000e+03  -4.1762793670592491e-03  -4.1933406598473758e-03   0.0000000000000000e+00
   1.0220000000000000e+03  -3.6858062796017790e-03  -3.8184056635249966e-03   0.0000000000000000e+00
   1.0230000000000000e+03  -3.3889881110397094e-03  -3.4147394724108153e-03   0.0000000000000000e+00
   1.0240000000000000e+03  -2.9223998966707333e-03  -2.9852480111356439e-03   0.0000000000000000e+00
   1.0250000000000000e+03  -2.6204075218822964e-03  -2.5281093028900700e-03   0.0000000000000000e+00
   1.0260000000000000e+03  -1.9775499669072508e-03  -2.0529087299227984e-03   0.0000000000000000e+00
   1.0270000000000000e+03  -1.5931000132368815e-03  -1.5513929107039963e-03   0.0000000000000000e+00
   1.0280000000000000e+03  -1.1903261201224361e-03  -1.0449907243036747e-03   0.0000000000000000e+00
   1.0290000000000000e+03  -5.1005338299550185e-04  -5.3161256728293329e-04   0.0000000000000000e+00
   1.0300000000000000e+03  -2.3265274928030484e-05  -1.3180631178113933e-05   0.0000000000000000e+00
   1.0310000000000000e+03   3.8914774754889687e-04   5.1597812164129767e-04   0.0000000000000000e+00
   1.0320000000000000e+03   1.0642834837396840e-03   1.0392377461711773e-03   0.0000000000000000e+00
   1.0330000000000000e+03   1.7436660501572348e-03   1.5564152308698593e-03   0.0000000000000000e+00
   1.0340000000000000e+03   1.8038901802656031e-03   2.0625944225040266e-03   0.0000000000000000e+00
   1.0350000000000000e+03   2.6448922156360414e-03   2.5497898423303168e-03   0.0000000000000000e+00
   1.0360000000000000e+03   2.7150279249879726e-03   3.0210148424802525e-03   0.0000000000000000e+00
   1.0370000000000000e+03   3.3804402961973563e-03   3.4647975310821530e-03   0.0000000000000000e+00
   1.0380000000000000e+03   3.9551909418526496e-03   3.8722453307212827e-03   0.0000000000000000e+00
   1.0390000000000000e+03   4.3282267036547795e-03   4.2431969829349403e-03   0.0000000000000000e+00
   1.0400000000000000e+03   4.5766000026731335e-03   4.5853182365361731e-03   0.0000000000000000e+00
   1.0410000000000000e+03   4.9292593589289274e-03   4.8874601358750349e-03   0.0000000000000000e+00
   1.0420000000000000e+03   5.0329030060544686e-03   5.1455744281163392e-03   0.0000000000000000e+00
   1.0430000000000000e+03   5.2488467697976342e-03   5.3635846264833576e-03   0.0000000000000000e+00
   1.0440000000000000e+03   5.6056643441444991e-03   5.5439402234697703e-03   0.0000000000000000e+00
   1.0450000000000000e+03   5.7832522225688817e-03   5.6802076241883777e-03   0.0000000000000000e+00
   1.0460000000000000e+03   5.6843314135278083e-03   5.7730370729203052e-03   0.0000000000000000e+00
   1.0470000000000000e+03   5.7301735354443259e-03   5.8217982941474707e-03   0.0000000000000000e+00
   1.0480000000000000e+03   5.9459078088300995e-03   5.8313434875680026e-03   0.0000000000000000e+00
   1.0490000000000000e+03   5.8255126811608436e-03   5.7966956028404713e-03   0.0000000000000000e+00
   1.0500000000000000e+03   5.7440522750854209e-03   5.7195354411299628e-03   0.0000000000000000e+00
   1.0510000000000000e+03   5.7410011572171290e-03   5.6040929000709906e-03   0.0000000000000000e+00
   1.0520000000000000e+03   5.4157450933976659e-03   5.4526764727398196e-03   0.0000000000000000e+00
   1.0530000000000000e+03   5.3626932669609386e-03   5.2604419037224903e-03   0.0000000000000000e+00
   1.0540000000000000e+03   4.9981841409510643e-03   5.0276818122264267e-03   0.0000000000000000e+00
   1.0550000000000000e+03   4.8270704263937486e-03   4.7581070045765268e-03   0.0000000000000000e+00
   1.0560000000000000e+03   4.4217363682581539e-03   4.4563195728981667e-03   0.0000000000000000e+00
   1.0570000000000000e+03   4.0739692092269424e-03   4.1262128412204264e-03   0.0000000000000000e+00
   1.0580000000000000e+03   3.7875139211558670e-03   3.7749152286038344e-03   0.0000000000000000e+00
   1.0590000000000000e+03   3.5338317796785633e-03   3.3914399053378537e-03   0.0000000000000000e+00
   1.0600000000000000e+03   2.8161602609756147e-03   2.9913091160930602e-03   0.0000000000000000e+00
   1.0610000000000000e+03   2.5358537958416324e-03   2.5824690437426367e-03   0.0000000000000000e+00
   1.0620000000000000e+03   2.0674713227786766e-03   2.1622636407591478e-03   0.0000000000000000e+00
   1.0630000000000000e+03   1.8336362193957483e-03   1.7306958363362262e-03   0.0000000000000000e+00
   1.0640000000000000e+03   1.1767029906507860e-03   1.2889148430590516e-03   0.0000000000000000e+00
   1.0650000000000000e+03   6.5612728506632704e-04   8.4892317409293128e-04   0.0000000000000000e+00
   1.0660000000000000e+03   4.4297874185360964e-04   4.2060691522712967e-04   0.0000000000000000e+00
   1.0670000000000000e+03  -2.7920594321191663e-05  -6.1168540015551642e-06   0.0000000000000000e+00
   1.0680000000000000e+03  -4.9867707606799034e-04  -4.2263580287358292e-04   0.0000000000000000e+00
   1.0690000000000000e+03  -6.2238822359334531e-04  -8.2337849142071244e-04   0.0000000000000000e+00
   1.0700000000000000e+03  -1.3002703958863494e-03  -1.2032758282991495e-03   0.0000000000000000e+00
   1.0710000000000000e+03  -1.5231764051358936e-03  -1.5606510699119299e-03   0.0000000000000000e+00
   1.0720000000000000e+03  -1.9776506230966620e-03  -1.8882214732483958e-03   0.0000000000000000e+00
   1.0730000000000000e+03  -2.0470943553904811e-03  -2.1843609787852883e-03   0.0000000000000000e+00
   1.0740000000000000e+03  -2.6207532526259575e-03  -2.4474485580415874e-03   0.0000000000000000e+00
   1.0750000000000000e+03  -2.7919891689733981e-03  -2.6748296704345981e-03   0.0000000000000000e+00
   1.0760000000000000e+03  -2.8976463441278051e-03  -2.8731760479295560e-03   0.0000000000000000e+00
   1.0770000000000000e+03  -3.0339896673712884e-03  -3.0347496711268531e-03   0.0000000000000000e+00
   1.0780000000000000e+03  -3.2445600934617020e-03  -3.1612634315566876e-03   0.0000000000000000e+00
   1.0790000000000000e+03  -3.2028967718656992e-03  -3.2456234373453149e-03   0.0000000000000000e+00
   1.0800000000000000e+03  -3.1104725139758840e-03  -3.2882801953054560e-03   0.0000000000000000e+00
   1.0810000000000000e+03  -3.2811618782822068e-03  -3.2828227291486940e-03   0.0000000000000000e+00
   1.0820000000000000e+03  -3.1339237045273404e-03  -3.2521026798426850e-03   0.0000000000000000e+00
   1.0830000000000000e+03  -3.2143243184227011e-03  -3.1798447915421233e-03   0.0000000000000000e+00
   1.0840000000000000e+03  -3.1070669207483100e-03  -3.0716348267828125e-03   0.0000000000000000e+00
   1.0850000000000000e+03  -2.7738992212426178e-03  -2.9257638739248210e-03   0.0000000000000000e+00
   1.0860000000000000e+03  -2.7082542586877134e-03  -2.7536527699072188e-03   0.0000000000000000e+00
   1.0870000000000000e+03  -2.6955351709237402e-03  -2.5478515731697589e-03   0.0000000000000000e+00
   1.0880000000000000e+03  -2.3122569221480406e-03  -2.3179409268128466e-03   0.0000000000000000e+00
   1.0890000000000000e+03  -2.1190394802264347e-03  -2.0601254849948740e-03   0.0000000000000000e+00
   1.0900000000000000e+03  -1.6682949521409150e-03  -1.7721921920224714e-03   0.0000000000000000e+00
   1.0910000000000000e+03  -1.4797329384031983e-03  -1.4699554261461683e-03   0.0000000000000000e+00
   1.0920000000000000e+03  -1.0850657739917458e-03  -1.1533664293434190e-03   0.0000000000000000e+00
   1.0930000000000000e+03  -8.6916697490332972e-04  -8.2969227319762483e-04   0.0000000000000000e+00
   1.0940000000000000e+03  -5.3572913304387277e-04  -5.0178174067629729e-04   0.0000000000000000e+00
   1.0950000000000000e+03  -3.3105859302079725e-04  -1.7115287834551231e-04   0.0000000000000000e+00
   1.0960000000000000e+03   1.9254462397530047e-04   1.7095739733652849e-04   0.0000000000000000e+00
   1.0970000000000000e+03   6.0313156898992529e-04   5.1454407185185262e-04   0.0000000000000000e+00
   1.0980000000000000e+03   9.6782294497890905e-04   8.5700909682139296e-04   0.0000000000000000e+00
   1.0990000000000000e+03   1.1369380347535324e-03   1.1864925068659964e-03   0.0000000000000000e+00
   1.1000000000000000e+03   1.3950982545301645e-03   1.5017506030481776e-03   0.0000000000000000e+00
   1.1010000000000000e+03   1.6918957114482327e-03   1.7987368954467972e-03   0.0000000000000000e+00
   1.1020000000000000e+03   2.1038013565165899e-03   2.0726150857475864e-03   0.0000000000000000e+00
   1.1030000000000000e+03   2.3095228245231477e-03   2.3255199223203948e-03   0.0000000000000000e+00
   1.1040000000000000e+03   2.5692804550649798e-03   2.5521270962467232e-03   0.0000000000000000e+00
   1.1050000000000000e+03   2.6709018423963630e-03   2.7442335921268940e-03   0.0000000000000000e+00
   1.1060000000000000e+03   3.0258275330786706e-03   2.9045798273005323e-03   0.0000000000000000e+00
   1.1070000000000000e+03   2.9844606451856336e-03   3.0253228630607006e-03   0.0000000000000000e+00
   1.1080000000000000e+03   3.1356479528696145e-03   3.1174726744387436e-03   0.0000000000000000e+00
   1.1090000000000000e+03   3.2004703818398019e-03   3.1748761308674467e-03   0.0000000000000000e+00
   1.1100000000000000e+03   3.1884041878720063e-03   3.2042252712512049e-03   0.0000000000000000e+00
   1.1110000000000000e+03   3.1716480808368455e-03   3.1925751329110142e-03   0.0000000000000000e+00
   1.1120000000000000e+03   2.8613722367584857e-03   3.1471329240087610e-03   0.0000000000000000e+00
   1.1130000000000000e+03   3.1820523723651408e-03   3.0650312200234038e-03   0.0000000000000000e+00
   1.1140000000000000e+03   2.9249923102833445e-03   2.9519406052259342e-03   0.0000000000000000e+00
   1.1150000000000000e+03   2.8254931310198791e-03   2.8124197639672090e-03   0.0000000000000000e+00
   1.1160000000000000e+03   2.6401035922021272e-03   2.6376630859507684e-03   0.0000000000000000e+00
   1.1170000000000000e+03   2.3674663711339148e-03   2.4340072316075081e-03   0.0000000000000000e+00
   1.1180000000000000e+03   2.1172918094820746e-03   2.2031150387641922e-03   0.0000000000000000e+00
   1.1190000000000000e+03   2.1404588234635123e-03   1.9383975958042405e-03   0.0000000000000000e+00
   1.1200000000000000e+03   1.7647242646806202e-03   1.6466625239982570e-03   0.0000000000000000e+00
   1.1210000000000000e+03   1.2936799596793614e-03   1.3349753060518253e-03   0.0000000000000000e+00
   1.1220000000000000e+03   1.1328144882460217e-03   9.9784861622515572e-04   0.0000000000000000e+00
   1.1230000000000000e+03   5.4022033486390928e-04   6.4855315175207223e-04   0.0000000000000000e+00
   1.1240000000000000e+03   2.4003525440144689e-04   2.9493593392647047e-04   0.0000000000000000e+00
   1.1250000000000000e+03  -6.7333687404800888e-05  -7.5427756921538829e-05   0.0000000000000000e+00
   1.1260000000000000e+03  -5.7640116068617426e-04  -4.5566221257140575e-04   0.0000000000000000e+00
   1.1270000000000000e+03  -7.3746830940780192e-04  -8.2640826412124554e-04   0.0000000000000000e+00
   1.1280000000000000e+03  -1.1289354354245336e-03  -1.1971875321197761e-03   0.0000000000000000e+00
   1.1290000000000000e+03  -1.5828250643075417e-03  -1.5616980331821242e-03   0.0000000000000000e+00
   1.1300000000000000e+03  -1.8931977705647610e-03  -1.9208164407652952e-03   0.0000000000000000e+00
   1.1310000000000000e+03  -2.2264675794481026e-03  -2.2676205371237683e-03   0.0000000000000000e+00
   1.1320000000000000e+03  -2.5881748328399974e-03  -2.5997180424790203e-03   0.0000000000000000e+00
   1.1330000000000000e+03  -3.0299818421140779e-03  -2.9103366284773482e-03   0.0000000000000000e+00
   1.1340000000000000e+03  -3.2273090744758337e-03  -3.1923331577177042e-03   0.0000000000000000e+00
   1.1350000000000000e+03  -3.3371478977968459e-03  -3.4473037405907910e-03   0.0000000000000000e+00
   1.1360000000000000e+03  -3.6475949245149716e-03  -3.6682174690269905e-03   0.0000000000000000e+00
   1.1370000000000000e+03  -3.7073559641679858e-03  -3.8580057644628891e-03   0.0000000000000000e+00
   1.1380000000000000e+03  -4.0985573637274137e-03  -4.0207012032925944e-03   0.0000000000000000e+00
   1.1390000000000000e+03  -4.1173881833081903e-03  -4.1591560201627645e-03   0.0000000000000000e+00
   1.1400000000000000e+03  -4.2545527541222646e-03  -4.2611605994193943e-03   0.0000000000000000e+00
   1.1410000000000000e+03  -4.1627879116414622e-03  -4.3316705519283712e-03   0.0000000000000000e+00
   1.1420000000000000e+03  -4.4530713325427176e-03  -4.3649056818901907e-03   0.0000000000000000e+00
   1.1430000000000000e+03  -4.3096069719831204e-03  -4.3681958263187097e-03   0.0000000000000000e+00
   1.1440000000000000e+03  -4.3927005550671661e-03  -4.3297968174906805e-03   0.0000000000000000e+00
   1.1450000000000000e+03  -4.2442224754293259e-03  -4.2612887159304818e-03   0.0000000000000000e+00
   1.1460000000000000e+03  -4.3005187867460742e-03  -4.1549023770039778e-03   0.0000000000000000e+00
   1.1470000000000000e+03  -3.8537839968819342e-03  -4.0169273134523656e-03   0.0000000000000000e+00
   1.1480000000000000e+03  -3.8641987086008569e-03  -3.8472389181517107e-03   0.0000000000000000e+00
   1.1490000000000000e+03  -3.5840993406983409e-03  -3.6462781314986906e-03   0.0000000000000000e+00
   1.1500000000000000e+03  -3.4222439671293681e-03  -3.4123057591125103e-03   0.0000000000000000e+00
   1.1510000000000000e+03  -3.1580043147933826e-03  -3.1558319649794718e-03   0.0000000000000000e+00
   1.1520000000000000e+03  -2.6919147642949638e-03  -2.8575793410027675e-03   0.0000000000000000e+00
   1.1530000000000000e+03  -2.4303953021312052e-03  -2.5420266805018946e-03   0.0000000000000000e+00
   1.1540000000000000e+03  -2.1013444763625022e-03  -2.2076587844221040e-03   0.0000000000000000e+00
   1.1550000000000000e+03  -1.7875946195615440e-03  -1.8509099841882959e-03   0.0000000000000000e+00
   1.1560000000000000e+03  -1.4968815822498014e-03  -1.4771463936407989e-03   0.0000000000000000e+00
   1.1570000000000000e+03  -1.2406375893899634e-03  -1.1001663331061864e-03   0.0000000000000000e+00
   1.1580000000000000e+03  -7.3711250706081917e-04  -7.1681153235269863e-04   0.0000000000000000e+00
   1.1590000000000000e+03  -2.1042734281503836e-04  -3.2781342696767252e-04   0.0000000000000000e+00
   1.1600000000000000e+03   1.0251150455400453e-04   6.2208936307870793e-05   0.0000000000000000e+00
   1.1610000000000000e+03   3.2552383809763749e-04   4.4597678114184419e-04   0.0000000000000000e+00
   1.1620000000000000e+03   6.1367573997088735e-04   8.1761012296749651e-04   0.0000000000000000e+00
   1.1630000000000000e+03   1.3302564620858558e-03   1.1839528965529671e-03   0.0000000000000000e+00
   1.1640000000000000e+03   1.4149818512880245e-03   1.5413664736884302e-03   0.0000000000000000e+00
   1.1650000000000000e+03   1.8410507052972673e-03   1.8845558118726858e-03   0.0000000000000000e+00
   1.1660000000000000e+03   2.2883958856377879e-03   2.2069845723237630e-03   0.0000000000000000e+00
   1.1670000000000000e+03   2.6464898056694800e-03   2.5025522231489315e-03   0.0000000000000000e+00
   1.1680000000000000e+03   2.8527354561590909e-03   2.7766546901031391e-03   0.0000000000000000e+00
   1.1690000000000000e+03   2.8855036960445716e-03   3.0243648215978838e-03   0.0000000000000000e+00
   1.1700000000000000e+03   3.2222823392066531e-03   3.2433273087656258e-03   0.0000000000000000e+00
   1.1710000000000000e+03   3.5458300769231235e-03   3.4385505112495126e-03   0.0000000000000000e+00
   1.1720000000000000e+03   3.7441510371531831e-03   3.5989328817783808e-03   0.0000000000000000e+00
   1.1730000000000000e+03   3.6849320885402504e-03   3.7216394718080211e-03   0.0000000000000000e+00
   1.1740000000000000e+03   3.8151907435137237e-03   3.8103282298729705e-03   0.0000000000000000e+00
   1.1750000000000000e+03   3.9278187339274358e-03   3.8675759802523032e-03   0.0000000000000000e+00
   1.1760000000000000e+03   3.8633115318058107e-03   3.8831812536620851e-03   0.0000000000000000e+00
   1.1770000000000000e+03   3.8307623843532564e-03   3.8601910235818520e-03   0.0000000000000000e+00
   1.1780000000000000e+03   3.9027220414554979e-03   3.8025510215098828e-03   0.0000000000000000e+00
   1.1790000000000000e+03   4.0412722125806591e-03   3.7154917488234902e-03   0.0000000000000000e+00
   1.1800000000000000e+03   3.5547069183981136e-03   3.5974134933544864e-03   0.0000000000000000e+00
   1.1810000000000000e+03   3.3118984239018088e-03   3.4413175435524896e-03   0.0000000000000000e+00
   1.1820000000000000e+03   3.2012076928055254e-03   3.2544953318586530e-03   0.0000000000000000e+00
   1.1830000000000000e+03   3.0560418961577437e-03   3.0412014931066804e-03   0.0000000000000000e+00
   1.1840000000000000e+03   2.8601318102627620e-03   2.8028269427740667e-03   0.0000000000000000e+00
   1.1850000000000000e+03   2.4637550328174538e-03   2.5415169300915781e-03   0.0000000000000000e+00
   1.1860000000000000e+03   2.3057424357685046e-03   2.2536140656089594e-03   0.0000000000000000e+00
   1.1870000000000000e+03   1.8750823175567915e-03   1.9446697494908214e-03   0.0000000000000000e+00
   1.1880000000000000e+03   1.6653021302821271e-03   1.6214690638131654e-03   0.0000000000000000e+00
   1.1890000000000000e+03   1.3422281631046361e-03   1.2908719210518241e-03   0.0000000000000000e+00
   1.1900000000000000e+03   9.4704903656296776e-04   9.5096859593482499e-04   0.0000000000000000e+00
   1.1910000000000000e+03   3.9552220051097825e-04   6.0238063207745680e-04   0.0000000000000000e+00
   1.1920000000000000e+03   1.3967186142928279e-04   2.4965763047882250e-04   0.0000000000000000e+00
   1.1930000000000000e+03  -1.2545842347916407e-04  -1.1183633612311399e-04   0.0000000000000000e+00
   1.1940000000000000e+03  -5.1977007025525183e-04  -4.6481208740958873e-04   0.0000000000000000e+00
   1.1950000000000000e+03  -8.0611876496311866e-04  -8.1300225214038068e-04   0.0000000000000000e+00
   1.1960000000000000e+03  -1.2048367638247408e-03  -1.1512970491354673e-03   0.0000000000000000e+00
   1.1970000000000000e+03  -1.4761695814341353e-03  -1.4848468959410318e-03   0.0000000000000000e+00
   1.1980000000000000e+03  -1.8231371319514884e-03  -1.8118386140147436e-03   0.0000000000000000e+00
   1.1990000000000000e+03  -2.2678931954887072e-03  -2.1243959272620109e-03   0.0000000000000000e+00
   1.2000000000000000e+03  -2.5354484699882584e-03  -2.4133227581300846e-03   0.0000000000000000e+00
   1.2010000000000000e+03  -2.8324495687262765e-03  -2.6798887729464014e-03   0.0000000000000000e+00
   1.2020000000000000e+03  -2.8165052639926485e-03  -2.9248112530511493e-03   0.0000000000000000e+00
   1.2030000000000000e+03  -3.1735222083217438e-03  -3.1429578515935743e-03   0.0000000000000000e+00
   1.2040000000000000e+03  -3.2744128706187316e-03  -3.3314311062511964e-03   0.0000000000000000e+00
   1.2050000000000000e+03  -3.6134572764263536e-03  -3.4940786332338012e-03   0.0000000000000000e+00
   1.2060000000000000e+03  -3.6756314946835484e-03  -3.6276490320290991e-03   0.0000000000000000e+00
   1.2070000000000000e+03  -3.7255493463730438e-03  -3.7325858360680816e-03   0.0000000000000000e+00
   1.2080000000000000e+03  -3.8412603866422044e-03  -3.8004558595198120e-03   0.0000000000000000e+00
   1.2090000000000000e+03  -3.7291631326347172e-03  -3.8378814102888923e-03   0.0000000000000000e+00
   1.2100000000000000e+03  -3.8269258860151641e-03  -3.8467800636709710e-03   0.0000000000000000e+00
   1.2110000000000000e+03  -3.9482719575849616e-03  -3.8252080317146032e-03   0.0000000000000000e+00
   1.2120000000000000e+03  -3.8305269941607129e-03  -3.7742177308808986e-03   0.0000000000000000e+00
   1.2130000000000000e+03  -3.6124229482430749e-03  -3.6976086004136999e-03   0.0000000000000000e+00
   1.2140000000000000e+03  -3.4897244110050447e-03  -3.5945386380523176e-03   0.0000000000000000e+00
   1.2150000000000000e+03  -3.5240939451927299e-03  -3.4660529819776215e-03   0.0000000000000000e+00
   1.2160000000000000e+03  -3.3325299028508963e-03  -3.3210805592938774e-03   0.0000000000000000e+00
   1.2170000000000000e+03  -3.1281924948671018e-03  -3.1510582918906301e-03   0.0000000000000000e+00
   1.2180000000000000e+03  -2.9914075088938044e-03  -2.9552043423181195e-03   0.0000000000000000e+00
   1.2190000000000000e+03  -2.6547954672719691e-03  -2.7451155963473771e-03   0.0000000000000000e+00
   1.2200000000000000e+03  -2.4312157210123727e-03  -2.5124149344980082e-03   0.0000000000000000e+00
   1.2210000000000000e+03  -2.3295699246322654e-03  -2.2668935410383572e-03   0.0000000000000000e+00
   1.2220000000000000e+03  -2.0789310332626166e-03  -1.9993600751476901e-03   0.0000000000000000e+00
   1.2230000000000000e+03  -1.7781200188024162e-03  -1.7258360319737098e-03   0.0000000000000000e+00
   1.2240000000000000e+03  -1.4305321169225376e-03  -1.4440365626974801e-03   0.0000000000000000e+00
   1.2250000000000000e+03  -1.2503579358485381e-03  -1.1580883528387194e-03   0.0000000000000000e+00
   1.2260000000000000e+03  -1.0518207008341661e-03  -8.8033203157367645e-04   0.0000000000000000e+00
   1.2270000000000000e+03  -6.5364034421745449e-04  -5.9413215585813850e-04   0.0000000000000000e+00
   1.2280000000000000e+03  -1.2076666064006315e-04  -3.1329881403992937e-04   0.0000000000000000e+00
   1.2290000000000000e+03   4.7479003686841072e-05  -2.5946602319188136e-05   0.0000000000000000e+00
   1.2300000000000000e+03   3.0941575680192381e-04   2.4921470947701814e-04   0.0000000000000000e+00
   1.2310000000000000e+03   2.6142503274187217e-04   5.1717750974580087e-04   0.0000000000000000e+00
   1.2320000000000000e+03   6.6689145006408807e-04   7.6702388557653672e-04   0.0000000000000000e+00
   1.2330000000000000e+03   1.0190565667150550e-03   9.9641530960125767e-04   0.0000000000000000e+00
   1.2340000000000000e+03   1.2536414100841366e-03   1.2082165611797873e-03   0.0000000000000000e+00
   1.2350000000000000e+03   1.3567288620049858e-03   1.4030765954776525e-03   0.0000000000000000e+00
   1.2360000000000000e+03   1.5151049998379320e-03   1.5746888616805141e-03   0.0000000000000000e+00
   1.2370000000000000e+03   1.8652317405985896e-03   1.7270393310014872e-03   0.0000000000000000e+00
   1.2380000000000000e+03   1.9941555763378382e-03   1.8587076137514117e-03   0.0000000000000000e+00
   1.2390000000000000e+03   1.9262388546956051e-03   1.9693100060562737e-03   0.0000000000000000e+00
   1.2400000000000000e+03   1.9954733215332265e-03   2.0573514997239205e-03   0.0000000000000000e+00
   1.2410000000000000e+03   2.2459495081284535e-03   2.1154085757625180e-03   0.0000000000000000e+00
   1.2420000000000000e+03   1.9854844494517293e-03   2.1412090305759366e-03   0.0000000000000000e+00
   1.2430000000000000e+03   2.2967413542775142e-03   2.1392575132091439e-03   0.0000000000000000e+00
   1.2440000000000000e+03   2.0655639139825267e-03   2.1126685922685786e-03   0.0000000000000000e+00
   1.2450000000000000e+03   1.8792518514036685e-03   2.0587746505510334e-03   0.0000000000000000e+00
   1.2460000000000000e+03   1.9865769036253120e-03   1.9788721780795234e-03   0.0000000000000000e+00
   1.2470000000000000e+03   1.9332085615503369e-03   1.8766575941744799e-03   0.0000000000000000e+00
   1.2480000000000000e+03   1.7491607307150454e-03   1.7612992745627020e-03   0.0000000000000000e+00
   1.2490000000000000e+03   1.6197144431248280e-03   1.6251075801526405e-03   0.0000000000000000e+00
   1.2500000000000000e+03   1.3516380203637878e-03   1.4704451453784566e-03   0.0000000000000000e+00
   1.2510000000000000e+03   1.3199345901371009e-03   1.2984450211165799e-03   0.0000000000000000e+00
   1.2520000000000000e+03   1.0844922982057154e-03   1.1149861706546123e-03   0.0000000000000000e+00
   1.2530000000000000e+03   9.2468712364516213e-04   9.0897600631664982e-04   0.0000000000000000e+00
   1.2540000000000000e+03   5.9248664467147531e-04   6.9742774019951163e-04   0.0000000000000000e+00
   1.2550000000000000e+03   3.5209912321971447e-04   4.7366177806067703e-04   0.0000000000000000e+00
   1.2560000000000000e+03   9.2239689614922196e-05   2.5048520334970263e-04   0.0000000000000000e+00
   1.2570000000000000e+03   1.3806943264479591e-04   2.8118185295003934e-05   0.0000000000000000e+00
   1.2580000000000000e+03  -1.6662351232274293e-04  -1.9539388396004444e-04   0.0000000000000000e+00
   1.2590000000000000e+03  -4.4073005241919324e-04  -4.1847796419522106e-04   0.0000000000000000e+00
   1.2600000000000000e+03  -6.8329825757456274e-04  -6.3665412334957118e-04   0.0000000000000000e+00
   1.2610000000000000e+03  -7.8845860602025190e-04  -8.5140837662104208e-04   0.0000000000000000e+00
   1.2620000000000000e+03  -9.6079394655111910e-04  -1.0638221722874014e-03   0.0000000000000000e+00
   1.2630000000000000e+03  -1.3041036983077678e-03  -1.2627680776343482e-03   0.0000000000000000e+00
   1.2640000000000000e+03  -1.5701880769447888e-03  -1.4442836315584067e-03   0.0000000000000000e+00
   1.2650000000000000e+03  -1.6577380957035564e-03  -1.6129752260438286e-03   0.0000000000000000e+00
   1.2660000000000000e+03  -1.5311178676427565e-03  -1.7563430876729104e-03   0.0000000000000000e+00
   1.2670000000000000e+03  -1.9146118881231001e-03  -1.8846606199638917e-03   0.0000000000000000e+00
   1.2680000000000000e+03  -2.0510483098541022e-03  -1.9921456930051410e-03   0.0000000000000000e+00
   1.2690000000000000e+03  -2.1464696627382400e-03  -2.0746153931906438e-03   0.0000000000000000e+00
   1.2700000000000000e+03  -2.1872556749788236e-03  -2.1315064012913361e-03   0.0000000000000000e+00
   1.2710000000000000e+03  -2.3635563157117950e-03  -2.1741891398932320e-03   0.0000000000000000e+00
   1.2720000000000000e+03  -2.2511986231986856e-03  -2.1901082358419446e-03   0.0000000000000000e+00
   1.2730000000000000e+03  -2.0674055911736097e-03  -2.1793860251222270e-03   0.0000000000000000e+00
   1.2740000000000000e+03  -2.1307457749101606e-03  -2.1528355728362477e-03   0.0000000000000000e+00
   1.2750000000000000e+03  -2.4094296284704270e-03  -2.1106945921295431e-03   0.0000000000000000e+00
   1.2760000000000000e+03  -1.9732277881175874e-03  -2.0433486093200275e-03   0.0000000000000000e+00
   1.2770000000000000e+03  -1.9451093958510277e-03  -1.9532789717221096e-03   0.0000000000000000e+00
   1.2780000000000000e+03  -1.9082396103518885e-03  -1.8501147885981630e-03   0.0000000000000000e+00
   1.2790000000000000e+03  -1.7215910654644483e-03  -1.7394959220096268e-03   0.0000000000000000e+00
   1.2800000000000000e+03  -1.5288914922920555e-03  -1.6101882882459272e-03   0.0000000000000000e+00
   1.2810000000000000e+03  -1.3861856324255961e-03  -1.4668004902804960e-03   0.0000000000000000e+00
   1.2820000000000000e+03  -1.3060184942644691e-03  -1.3123588346182584e-03   0.0000000000000000e+00
   1.2830000000000000e+03  -1.4632523708489533e-03  -1.1446586560457388e-03   0.0000000000000000e+00
   1.2840000000000000e+03  -1.2753486600198781e-03  -9.6121669269607930e-04   0.0000000000000000e+00
   1.2850000000000000e+03  -7.1406333578060332e-04  -7.6820206620370100e-04   0.0000000000000000e+00
   1.2860000000000000e+03  -4.9454441833026179e-04  -5.6853764655944100e-04   0.0000000000000000e+00
   1.2870000000000000e+03  -3.8451499115216867e-04  -3.6373548747063711e-04   0.0000000000000000e+00
   1.2880000000000000e+03  -2.1309498954995661e-04  -1.6033738112243134e-04   0.0000000000000000e+00
   1.2890000000000000e+03  -5.8141342910342209e-06   4.7268325659419010e-05   0.0000000000000000e+00
   1.2900000000000000e+03   7.5831513356521842e-05   2.5258160867931505e-04   0.0000000000000000e+00
   1.2910000000000000e+03   3.8950751887147029e-04   4.5298832006950490e-04   0.0000000000000000e+00
   1.2920000000000000e+03   7.4324337301464368e-04   6.4147011348965235e-04   0.0000000000000000e+00
   1.2930000000000000e+03   8.4747546956895640e-04   8.2027270582533051e-04   0.0000000000000000e+00
   1.2940000000000000e+03   9.5529110122108375e-04   9.7934783885199133e-04   0.0000000000000000e+00
   1.2950000000000000e+03   1.2659471270885811e-03   1.1236165547132721e-03   0.0000000000000000e+00
   1.2960000000000000e+03   1.3836860321820681e-03   1.2581101413357350e-03   0.0000000000000000e+00
   1.2970000000000000e+03   1.2074177080019697e-03   1.3734536184820958e-03   0.0000000000000000e+00
   1.2980000000000000e+03   1.4004841181817624e-03   1.4679946003886277e-03   0.0000000000000000e+00
   1.2990000000000000e+03   1.5840224559345115e-03   1.5456274622016038e-03   0.0000000000000000e+00
   1.3000000000000000e+03   1.6845746058105394e-03   1.5993862378008386e-03   0.0000000000000000e+00
   1.3010000000000000e+03   1.6831376889718684e-03   1.6432284627310859e-03   0.0000000000000000e+00
   1.3020000000000000e+03   1.7589999935759396e-03   1.6617717383606778e-03   0.0000000000000000e+00
   1.3030000000000000e+03   1.6389584932782609e-03   1.6566259905395101e-03   0.0000000000000000e+00
   1.3040000000000000e+03   1.6680316294386379e-03   1.6270939690672785e-03   0.0000000000000000e+00
   1.3050000000000000e+03   1.5897876474318617e-03   1.5754017645110343e-03   0.0000000000000000e+00
   1.3060000000000000e+03   1.4210352486665016e-03   1.5053090751937029e-03   0.0000000000000000e+00
   1.3070000000000000e+03   1.2458975586053353e-03   1.4054599103448591e-03   0.0000000000000000e+00
   1.3080000000000000e+03   1.1560117656074348e-03   1.2878194326012787e-03   0.0000000000000000e+00
   1.3090000000000000e+03   1.2033791863771317e-03   1.1479985246606462e-03   0.0000000000000000e+00
   1.3100000000000000e+03   9.3029364428517751e-04   9.9254910555765454e-04   0.0000000000000000e+00
   1.3110000000000000e+03   1.0053333455080193e-03   8.0683820362061130e-04   0.0000000000000000e+00
   1.3120000000000000e+03   6.2475463460601839e-04   6.0609514194606717e-04   0.0000000000000000e+00
   1.3130000000000000e+03   5.1042228557421538e-04   3.9090977543691671e-04   0.0000000000000000e+00
   1.3140000000000000e+03   2.4430893428500282e-04   1.6229647340805251e-04   0.0000000000000000e+00
   1.3150000000000000e+03  -1.6189006257941220e-04  -7.6545036459911770e-05   0.0000000000000000e+00
   1.3160000000000000e+03  -1.7215735674594353e-04  -3.2869580302076918e-04   0.0000000000000000e+00
   1.3170000000000000e+03  -5.8198602652853051e-04  -5.8761728770111046e-04   0.0000000000000000e+00
   1.3180000000000000e+03  -9.2166978924748514e-04  -8.5717609794109541e-04   0.0000000000000000e+00
   1.3190000000000000e+03  -1.2020071765817880e-03  -1.1353286308368868e-03   0.0000000000000000e+00
   1.3200000000000000e+03  -1.3618631744907420e-03  -1.4200353109418830e-03   0.0000000000000000e+00
   1.3210000000000000e+03  -1.7543703356455726e-03  -1.7056231533847997e-03   0.0000000000000000e+00
   1.3220000000000000e+03  -2.0423070864762478e-03  -1.9980256157531356e-03   0.0000000000000000e+00
   1.3230000000000000e+03  -2.3023659117785700e-03  -2.2878520243434894e-03   0.0000000000000000e+00
   1.3240000000000000e+03  -2.6324143098664112e-03  -2.5802787076326644e-03   0.0000000000000000e+00
   1.3250000000000000e+03  -2.8347877378705516e-03  -2.8756496967232534e-03   0.0000000000000000e+00
   1.3260000000000000e+03  -3.0899307845675063e-03  -3.1556692102251917e-03   0.0000000000000000e+00
   1.3270000000000000e+03  -3.3976287613880054e-03  -3.4263370347506149e-03   0.0000000000000000e+00
   1.3280000000000000e+03  -3.7409541481082682e-03  -3.6911608017489318e-03   0.0000000000000000e+00
   1.3290000000000000e+03  -3.8207425640976239e-03  -3.9413091209404942e-03   0.0000000000000000e+00
   1.3300000000000000e+03  -4.1839451195712068e-03  -4.1699867795408742e-03   0.0000000000000000e+00
   1.3310000000000000e+03  -4.3619996309174017e-03  -4.3846728159196184e-03   0.0000000000000000e+00
   1.3320000000000000e+03  -4.6812209526267438e-03  -4.5847174935061156e-03   0.0000000000000000e+00
   1.3330000000000000e+03  -4.7275212454625341e-03  -4.7600348229635218e-03   0.0000000000000000e+00
   1.3340000000000000e+03  -5.0078123164384843e-03  -4.9046375352666339e-03   0.0000000000000000e+00
   1.3350000000000000e+03  -5.0565160840933309e-03  -5.0252110624505698e-03   0.0000000000000000e+00
   1.3360000000000000e+03  -5.0027192334382367e-03  -5.1201304345703620e-03   0.0000000000000000e+00
   1.3370000000000000e+03  -5.0409773114418127e-03  -5.1874834766364791e-03   0.0000000000000000e+00
   1.3380000000000000e+03  -5.2830938025711007e-03  -5.2332166329487973e-03   0.0000000000000000e+00
   1.3390000000000000e+03  -5.3057945100029348e-03  -5.2549842408538324e-03   0.0000000000000000e+00
   1.3400000000000000e+03  -5.2865169174778608e-03  -5.2502644348955312e-03   0.0000000000000000e+00
   1.3410000000000000e+03  -5.1342146021447306e-03  -5.2232989386874502e-03   0.0000000000000000e+00
   1.3420000000000000e+03  -5.0355652975088393e-03  -5.1734834688703206e-03   0.0000000000000000e+00
   1.3430000000000000e+03  -5.1619204138288726e-03  -5.1013079110924274e-03   0.0000000000000000e+00
   1.3440000000000000e+03  -4.8202814600677539e-03  -5.0126597081324165e-03   0.0000000000000000e+00
   1.3450000000000000e+03  -4.8582505690555004e-03  -4.9034219721819641e-03   0.0000000000000000e+00
   1.3460000000000000e+03  -4.6630326499463607e-03  -4.7836619165210004e-03   0.0000000000000000e+00
   1.3470000000000000e+03  -4.8012618519680363e-03  -4.6385045451639295e-03   0.0000000000000000e+00
   1.3480000000000000e+03  -4.3788355485719424e-03  -4.4724411021115048e-03   0.0000000000000000e+00
   1.3490000000000000e+03  -4.3199762929062285e-03  -4.2884493820456900e-03   0.0000000000000000e+00
   1.3500000000000000e+03  -4.1757730301916771e-03  -4.0982619817478451e-03   0.0000000000000000e+00
   1.3510000000000000e+03  -3.8708985036669595e-03  -3.8977030642787292e-03   0.0000000000000000e+00
   1.3520000000000000e+03  -3.5603244365757197e-03  -3.6889574092884856e-03   0.0000000000000000e+00
   1.3530000000000000e+03  -3.3633420723628280e-03  -3.4701780381879649e-03   0.0000000000000000e+00
   1.3540000000000000e+03  -3.3089170321711843e-03  -3.2478521120945739e-03   0.0000000000000000e+00
   1.3550000000000000e+03  -3.1766724573542562e-03  -3.0210434433513723e-03   0.0000000000000000e+00
   1.3560000000000000e+03  -2.6527433913147145e-03  -2.7918969248195520e-03   0.0000000000000000e+00
   1.3570000000000000e+03  -2.6848252018094542e-03  -2.5601016263985792e-03   0.0000000000000000e+00
   1.3580000000000000e+03  -2.3550758410901765e-03  -2.3316825366942189e-03   0.0000000000000000e+00
   1.3590000000000000e+03  -2.1137092953673361e-03  -2.1068917771569604e-03   0.0000000000000000e+00
   1.3600000000000000e+03  -1.7792079780421138e-03  -1.8876976958559072e-03   0.0000000000000000e+00
   1.3610000000000000e+03  -1.8093511149112978e-03  -1.6788378855441028e-03   0.0000000000000000e+00
   1.3620000000000000e+03  -1.4926726440605614e-03  -1.4956392094697176e-03   0.0000000000000000e+00
   1.3630000000000000e+03  -1.3836494929519744e-03  -1.3165668218361498e-03   0.0000000000000000e+00
   1.3640000000000000e+03  -1.1005652923123999e-03  -1.1464634379651146e-03   0.0000000000000000e+00
   1.3650000000000000e+03  -7.2530473383833739e-04  -9.8271713738785926e-04   0.0000000000000000e+00
   1.3660000000000000e+03  -9.0042974132804041e-04  -8.3197105022160675e-04   0.0000000000000000e+00
   1.3670000000000000e+03  -7.2511736697047913e-04  -6.9622705294753796e-04   0.0000000000000000e+00
   1.3680000000000000e+03  -6.2889873465334480e-04  -5.7849932091187987e-04   0.0000000000000000e+00
   1.3690000000000000e+03  -4.4349927956803515e-04  -4.8556530120244133e-04   0.0000000000000000e+00
   1.3700000000000000e+03  -4.7702128354051767e-04  -4.0650290098731952e-04   0.0000000000000000e+00
   1.3710000000000000e+03  -2.5426591920247715e-04  -3.4949250170306751e-04   0.0000000000000000e+00
   1.3720000000000000e+03  -1.4951003684418222e-04  -3.0336017618751631e-04   0.0000000000000000e+00
   1.3730000000000000e+03  -1.0680154518053687e-04  -2.7735193082996617e-04   0.0000000000000000e+00
   1.3740000000000000e+03  -2.5075205009277506e-04  -2.7062254533484942e-04   0.0000000000000000e+00
   1.3750000000000000e+03  -1.6684729628234547e-04  -2.8189441249389433e-04   0.0000000000000000e+00
   1.3760000000000000e+03  -2.7162368307124640e-04  -3.0948632956079178e-04   0.0000000000000000e+00
   1.3770000000000000e+03  -2.9304807424864609e-04  -3.5334257746061999e-04   0.0000000000000000e+00
   1.3780000000000000e+03  -4.0470430712755140e-04  -4.0490569545805182e-04   0.0000000000000000e+00
   1.3790000000000000e+03  -4.7393006409680367e-04  -4.6753502958785743e-04   0.0000000000000000e+00
   1.3800000000000000e+03  -5.6065302529692996e-04  -5.4070884096513649e-04   0.0000000000000000e+00
   1.3810000000000000e+03  -6.5926351131974110e-04  -6.1694946868810102e-04   0.0000000000000000e+00
   1.3820000000000000e+03  -7.3606287349226604e-04  -6.9916840163975098e-04   0.0000000000000000e+00
   1.3830000000000000e+03  -7.4015381387096619e-04  -7.9209249586939567e-04   0.0000000000000000e+00
   1.3840000000000000e+03  -9.7721367645898670e-04  -8.8939949795672406e-04   0.0000000000000000e+00
   1.3850000000000000e+03  -8.6445128077929860e-04  -9.8903707127300303e-04   0.0000000000000000e+00
   1.3860000000000000e+03  -1.1598829122071595e-03  -1.0969224606574397e-03   0.0000000000000000e+00
   1.3870000000000000e+03  -1.2444646298787143e-03  -1.2090869332068805e-03   0.0000000000000000e+00
   1.3880000000000000e+03  -1.2526247210211375e-03  -1.3219390332206084e-03   0.0000000000000000e+00
   1.3890000000000000e+03  -1.3294922786139260e-03  -1.4274685304278875e-03   0.0000000000000000e+00
   1.3900000000000000e+03  -1.5484114677596656e-03  -1.5394914083158126e-03   0.0000000000000000e+00
   1.3910000000000000e+03  -1.5474222675436449e-03  -1.6497853444326614e-03   0.0000000000000000e+00
   1.3920000000000000e+03  -1.5652299380589925e-03  -1.7553633899805279e-03   0.0000000000000000e+00
   1.3930000000000000e+03  -1.8161939185241908e-03  -1.8455220966882267e-03   0.0000000000000000e+00
   1.3940000000000000e+03  -1.9571287213346676e-03  -1.9353143442097989e-03   0.0000000000000000e+00
   1.3950000000000000e+03  -2.0208310080962002e-03  -2.0181693119065178e-03   0.0000000000000000e+00
   1.3960000000000000e+03  -1.9919040306315794e-03  -2.0828844936533822e-03   0.0000000000000000e+00
   1.3970000000000000e+03  -1.9358750593123761e-03  -2.1386494591630217e-03   0.0000000000000000e+00
   1.3980000000000000e+03  -1.9991498637152130e-03  -2.1815810214128222e-03   0.0000000000000000e+00
   1.3990000000000000e+03  -2.1652917946304285e-03  -2.2107477185189044e-03   0.0000000000000000e+00
   1.4000000000000000e+03  -2.1810874437110605e-03  -2.2280924610314514e-03   0.0000000000000000e+00
   1.4010000000000000e+03  -2.3131778099775035e-03  -2.2272616228563562e-03   0.0000000000000000e+00
   1.4020000000000000e+03  -2.1182366945191899e-03  -2.2210008286634021e-03   0.0000000000000000e+00
   1.4030000000000000e+03  -2.3187761440086000e-03  -2.2021911768865749e-03   0.0000000000000000e+00
   1.4040000000000000e+03  -2.2638483006350786e-03  -2.1631601988982611e-03   0.0000000000000000e+00
   1.4050000000000000e+03  -2.1192373409051153e-03  -2.1132869375230369e-03   0.0000000000000000e+00
   1.4060000000000000e+03  -2.0832400596088223e-03  -2.0465177434853773e-03   0.0000000000000000e+00
   1.4070000000000000e+03  -1.9922906342161755e-03  -1.9700034491871767e-03   0.0000000000000000e+00
   1.4080000000000000e+03  -1.8315954631737180e-03  -1.8882678812788727e-03   0.0000000000000000e+00
   1.4090000000000000e+03  -1.7386249822399936e-03  -1.7903044705329639e-03   0.0000000000000000e+00
   1.4100000000000000e+03  -1.7503962303556499e-03  -1.6802380688004802e-03   0.0000000000000000e+00
   1.4110000000000000e+03  -1.6127798155290934e-03  -1.5661658507143206e-03   0.0000000000000000e+00
   1.4120000000000000e+03  -1.5532098241581647e-03  -1.4489126990359430e-03   0.0000000000000000e+00
   1.4130000000000000e+03  -1.2286491870157168e-03  -1.3139519094002205e-03   0.0000000000000000e+00
   1.4140000000000000e+03  -1.2238849587521100e-03  -1.1646882222654086e-03   0.0000000000000000e+00
   1.4150000000000000e+03  -1.0950810525116750e-03  -1.0102847086132019e-03   0.0000000000000000e+00
   1.4160000000000000e+03  -8.9532397596299635e-04  -8.5997281521723928e-04   0.0000000000000000e+00
   1.4170000000000000e+03  -6.2996015125127425e-04  -6.9861742777172907e-04   0.0000000000000000e+00
   1.4180000000000000e+03  -6.9886487550927206e-04  -5.3717395160861640e-04   0.0000000000000000e+00
   1.4190000000000000e+03  -3.3011997158007424e-04  -3.7447802407765781e-04   0.0000000000000000e+00
   1.4200000000000000e+03  -1.2243612710776156e-04  -2.1029983804741670e-04   0.0000000000000000e+00
   1.4210000000000000e+03  -9.1562427258721541e-05  -4.4153331112087180e-05   0.0000000000000000e+00
   1.4220000000000000e+03   3.4849215096367670e-05   1.2439482279391457e-04   0.0000000000000000e+00
   1.4230000000000000e+03   4.9235848089942665e-04   2.8710763110869491e-04   0.0000000000000000e+00
   1.4240000000000000e+03   4.1704915031902205e-04   4.4226850856868917e-04   0.0000000000000000e+00
   1.4250000000000000e+03   7.6851215389047074e-04   5.8886140345204942e-04   0.0000000000000000e+00
   1.4260000000000000e+03   5.4739886610098492e-04   7.3256049290569265e-04   0.0000000000000000e+00
   1.4270000000000000e+03   9.2484013489603555e-04   8.6743049537779822e-04   0.0000000000000000e+00
   1.4280000000000000e+03   8.6265423107616018e-04   9.9839474366954510e-04   0.0000000000000000e+00
   1.4290000000000000e+03   1.1721344582064637e-03   1.1218783307634314e-03   0.0000000000000000e+00
   1.4300000000000000e+03   1.2357755773978354e-03   1.2386578284803247e-03   0.0000000000000000e+00
   1.4310000000000000e+03   1.4412041982842035e-03   1.3531245376207028e-03   0.0000000000000000e+00
   1.4320000000000000e+03   1.3287363621496471e-03   1.4613930841371034e-03   0.0000000000000000e+00
   1.4330000000000000e+03   1.7006308506910157e-03   1.5615619763649862e-03   0.0000000000000000e+00
   1.4340000000000000e+03   1.5478514416569123e-03   1.6508345716712361e-03   0.0000000000000000e+00
   1.4350000000000000e+03   1.9583145224932254e-03   1.7310733624594109e-03   0.0000000000000000e+00
   1.4360000000000000e+03   1.8107790001309493e-03   1.8065846277903264e-03   0.0000000000000000e+00
   1.4370000000000000e+03   1.7938088717108821e-03   1.8684687920239344e-03   0.0000000000000000e+00
   1.4380000000000000e+03   1.9029820463091747e-03   1.9268045821991047e-03   0.0000000000000000e+00
   1.4390000000000000e+03   1.9457258523140997e-03   1.9816935570915548e-03   0.0000000000000000e+00
   1.4400000000000000e+03   1.9682605369284686e-03   2.0307534539789592e-03   0.0000000000000000e+00
   1.4410000000000000e+03   1.9521805164679619e-03   2.0638573331393109e-03   0.0000000000000000e+00
   1.4420000000000000e+03   2.1265593685789830e-03   2.0853980738107284e-03   0.0000000000000000e+00
   1.4430000000000000e+03   2.2092552900522459e-03   2.1009036647713936e-03   0.0000000000000000e+00
   1.4440000000000000e+03   1.8516474800877453e-03   2.1075215563961208e-03   0.0000000000000000e+00
   1.4450000000000000e+03   2.2038226643977450e-03   2.1097520978921981e-03   0.0000000000000000e+00
   1.4460000000000000e+03   2.1803078266562979e-03   2.1147450750280982e-03   0.0000000000000000e+00
   1.4470000000000000e+03   2.1115697336806820e-03   2.1142056120002986e-03   0.0000000000000000e+00
   1.4480000000000000e+03   2.0324846409087681e-03   2.1117024003236757e-03   0.0000000000000000e+00
   1.4490000000000000e+03   2.1628002908800500e-03   2.1025749304207828e-03   0.0000000000000000e+00
   1.4500000000000000e+03   2.1145190491359792e-03   2.0983594477879436e-03   0.0000000000000000e+00
   1.4510000000000000e+03   1.9511585480680329e-03   2.0868159002104714e-03   0.0000000000000000e+00
   1.4520000000000000e+03   1.8918824859915889e-03   2.0754553084310423e-03   0.0000000000000000e+00
   1.4530000000000000e+03   1.9537173023154194e-03   2.0560498252301562e-03   0.0000000000000000e+00
   1.4540000000000000e+03   2.1749353911300192e-03   2.0320053798437089e-03   0.0000000000000000e+00
   1.4550000000000000e+03   2.0236358079944519e-03   2.0009494051145002e-03   0.0000000000000000e+00
   1.4560000000000000e+03   1.9220076243727127e-03   1.9750994973948758e-03   0.0000000000000000e+00
   1.4570000000000000e+03   2.0374261947596326e-03   1.9488700161990132e-03   0.0000000000000000e+00
   1.4580000000000000e+03   1.9801014037097811e-03   1.9241868818384018e-03   0.0000000000000000e+00
   1.4590000000000000e+03   2.0123588260870687e-03   1.9007221309536942e-03   0.0000000000000000e+00
   1.4600000000000000e+03   1.8608364177241301e-03   1.8781598526168663e-03   0.0000000000000000e+00
   1.4610000000000000e+03   1.9643848500880958e-03   1.8521238733628937e-03   0.0000000000000000e+00
   1.4620000000000000e+03   1.7261222669493691e-03   1.8268581576249233e-03   0.0000000000000000e+00
   1.4630000000000000e+03   1.8198202556349745e-03   1.8050717488347029e-03   0.0000000000000000e+00
   1.4640000000000000e+03   1.6989669900600018e-03   1.7740131101493400e-03   0.0000000000000000e+00
   1.4650000000000000e+03   1.4527961019412700e-03   1.7370295700411039e-03   0.0000000000000000e+00
   1.4660000000000000e+03   1.7525354387908458e-03   1.6975821515700115e-03   0.0000000000000000e+00
   1.4670000000000000e+03   1.5292182141706078e-03   1.6600214947328040e-03   0.0000000000000000e+00
   1.4680000000000000e+03   1.6683902705135151e-03   1.6177114323350254e-03   0.0000000000000000e+00
   1.4690000000000000e+03   1.3982922362656288e-03   1.5802233960882793e-03   0.0000000000000000e+00
   1.4700000000000000e+03   1.5162990030885397e-03   1.5356674122978568e-03   0.0000000000000000e+00
   1.4710000000000000e+03   1.5536044022781781e-03   1.4885141708673613e-03   0.0000000000000000e+00
   1.4720000000000000e+03   1.4385662754660329e-03   1.4372423874997992e-03   0.0000000000000000e+00
   1.4730000000000000e+03   1.5470684838119449e-03   1.3831935915583236e-03   0.0000000000000000e+00
   1.4740000000000000e+03   1.4307289337763518e-03   1.3255670461174867e-03   0.0000000000000000e+00
   1.4750000000000000e+03   1.2302724355838178e-03   1.2695098674747050e-03   0.0000000000000000e+00
   1.4760000000000000e+03   1.2324642971999118e-03   1.2165313120130687e-03   0.0000000000000000e+00
   1.4770000000000000e+03   1.0546727517775547e-03   1.1548618212758057e-03   0.0000000000000000e+00
   1.4780000000000000e+03   1.1943288193577747e-03   1.0894934802002816e-03   0.0000000000000000e+00
   1.4790000000000000e+03   1.0900704531069637e-03   1.0308788358545488e-03   0.0000000000000000e+00
   1.4800000000000000e+03   1.0531338281303633e-03   9.7051157062882638e-04   0.0000000000000000e+00
   1.4810000000000000e+03   8.8313386459976052e-04   9.0804316459804947e-04   0.0000000000000000e+00
   1.4820000000000000e+03   8.6100425649807827e-04   8.5057164851565464e-04   0.0000000000000000e+00
   1.4830000000000000e+03   8.0824300166075828e-04   7.9396674815584447e-04   0.0000000000000000e+00
   1.4840000000000000e+03   8.2296900922708784e-04   7.3701982423480205e-04   0.0000000000000000e+00
   1.4850000000000000e+03   7.7185917434298141e-04   6.7819481391536969e-04   0.0000000000000000e+00
   1.4860000000000000e+03   7.0702344567687972e-04   6.2118877509842246e-04   0.0000000000000000e+00
   1.4870000000000000e+03   5.4351221174943202e-04   5.6629907322963116e-04   0.0000000000000000e+00
   1.4880000000000000e+03   3.9638644315411739e-04   5.1163747397584046e-04   0.0000000000000000e+00
   1.4890000000000000e+03   6.0320696972987139e-04   4.5608109085941873e-04   0.0000000000000000e+00
   1.4900000000000000e+03   3.8360955321148019e-04   4.0125016189964812e-04   0.0000000000000000e+00
   1.4910000000000000e+03   3.6157284846304234e-04   3.5235694179920911e-04   0.0000000000000000e+00
   1.4920000000000000e+03   1.6485801415317534e-04   3.0858032882174363e-04   0.0000000000000000e+00
   1.4930000000000000e+03   2.1968565212583359e-04   2.6048087440454291e-04   0.0000000000000000e+00
   1.4940000000000000e+03   2.0305427142751879e-04   2.1651666204520773e-04   0.0000000000000000e+00
   1.4950000000000000e+03   1.4248507786664857e-04   1.8328541690020467e-04   0.0000000000000000e+00
   1.4960000000000000e+03   1.9417250361406947e-04   1.5024342523472061e-04   0.0000000000000000e+00
   1.4970000000000000e+03   4.2046181543535654e-05   1.2569771797369276e-04   0.0000000000000000e+00
   1.4980000000000000e+03   2.7717404339148847e-04   9.5902778475060366e-05   0.0000000000000000e+00
   1.4990000000000000e+03  -1.3766405229223824e-05   6.0825723263997075e-05   0.0000000000000000e+00
   1.5000000000000000e+03   5.7068130672816443e-05   2.9144795080892208e-05   0.0000000000000000e+00
   1.5010000000000000e+03   1.0961802692128744e-04   2.3809869551726939e-06   0.0000000000000000e+00
   1.5020000000000000e+03   1.0642349263656101e-04  -2.7789271231737775e-05   0.0000000000000000e+00
   1.5030000000000000e+03  -1.3795998697613754e-04  -5.3796946473902695e-05   0.0000000000000000e+00
   1.5040000000000000e+03  -1.3485921751122299e-04  -7.7272895180874795e-05   0.0000000000000000e+00
   1.5050000000000000e+03  -1.9453774214459431e-04  -9.4967988262972678e-05   0.0000000000000000e+00
   1.5060000000000000e+03  -1.6892533053722007e-04  -1.1281093077403059e-04   0.0000000000000000e+00
   1.5070000000000000e+03  -1.6494225298107997e-04  -1.2837873705227114e-04   0.0000000000000000e+00
   1.5080000000000000e+03  -1.1177805563444014e-04  -1.4135388821507838e-04   0.0000000000000000e+00
   1.5090000000000000e+03  -3.7903047254763748e-05  -1.5217780114727884e-04   0.0000000000000000e+00
   1.5100000000000000e+03  -8.9926864011711467e-05  -1.5341504216013710e-04   0.0000000000000000e+00
   1.5110000000000000e+03  -1.6782079825729089e-04  -1.5413100193964138e-04   0.0000000000000000e+00
   1.5120000000000000e+03  -5.3922578694880837e-06  -1.5350510741437746e-04   0.0000000000000000e+00
   1.5130000000000000e+03  -2.1173361563023895e-04  -1.5317440049134620e-04   0.0000000000000000e+00
   1.5140000000000000e+03   7.9026517347047985e-05  -1.5462314031269259e-04   0.0000000000000000e+00
   1.5150000000000000e+03  -2.4436330649476055e-04  -1.4869157923251574e-04   0.0000000000000000e+00
   1.5160000000000000e+03  -7.3509807678656951e-05  -1.3344114444884518e-04   0.0000000000000000e+00
   1.5170000000000000e+03  -2.6687774397313109e-04  -1.0740848463201865e-04   0.0000000000000000e+00
   1.5180000000000000e+03  -3.8319231678882611e-05  -7.5989609577311066e-05   0.0000000000000000e+00
   1.5190000000000000e+03   1.8809140202705082e-04  -3.9759111545888977e-05   0.0000000000000000e+00
   1.5200000000000000e+03   1.8429037134566539e-05  -5.1444238380374038e-06   0.0000000000000000e+00
   1.5210000000000000e+03   1.2569981729273306e-04   3.3576534479212968e-05   0.0000000000000000e+00
   1.5220000000000000e+03   6.1948437431911382e-05   7.6261491027641623e-05   0.0000000000000000e+00
   1.5230000000000000e+03   2.5092084456131841e-04   1.2388971746315268e-04   0.0000000000000000e+00
   1.5240000000000000e+03   1.5808306186967591e-04   1.7310605479667365e-04   0.0000000000000000e+00
   1.5250000000000000e+03   1.8656322313430836e-04   2.2659513384406873e-04   0.0000000000000000e+00
   1.5260000000000000e+03   3.0044612404357544e-04   2.8661054687652401e-04   0.0000000000000000e+00
   1.5270000000000000e+03   2.1479280570815013e-04   3.5285976653521265e-04   0.0000000000000000e+00
   1.5280000000000000e+03   3.3867564739535828e-04   4.1993328644318264e-04   0.0000000000000000e+00
   1.5290000000000000e+03   7.0664660474560766e-04   4.8885660036491617e-04   0.0000000000000000e+00
   1.5300000000000000e+03   4.8719827044677976e-04   5.6313225946026787e-04   0.0000000000000000e+00
   1.5310000000000000e+03   6.0703057297089658e-04   6.4054026473871629e-04   0.0000000000000000e+00
   1.5320000000000000e+03   7.9902084245209930e-04   7.2241634273538383e-04   0.0000000000000000e+00
   1.5330000000000000e+03   9.2684700716117807e-04   8.1053663341038051e-04   0.0000000000000000e+00
   1.5340000000000000e+03   8.7942393402878395e-04   9.0553637287385850e-04   0.0000000000000000e+00
   1.5350000000000000e+03   1.0974147439645715e-03   9.9880053170206692e-04   0.0000000000000000e+00
   1.5360000000000000e+03   1.1748388913971695e-03   1.0900364910545240e-03   0.0000000000000000e+00
   1.5370000000000000e+03   1.0047342993740396e-03   1.1871668942970556e-03   0.0000000000000000e+00
   1.5380000000000000e+03   1.2535135307517214e-03   1.2853185822225004e-03   0.0000000000000000e+00
   1.5390000000000000e+03   1.4311646118931572e-03   1.3877652076556867e-03   0.0000000000000000e+00
   1.5400000000000000e+03   1.6127485101522965e-03   1.4871519896717692e-03   0.0000000000000000e+00
   1.5410000000000000e+03   1.6479807367410474e-03   1.5829473437335942e-03   0.0000000000000000e+00
   1.5420000000000000e+03   1.7413172032043568e-03   1.6712289452200972e-03   0.0000000000000000e+00
   1.5430000000000000e+03   1.8398087310885337e-03   1.7544936499444654e-03   0.0000000000000000e+00
   1.5440000000000000e+03   1.7277407994075909e-03   1.8295907525019686e-03   0.0000000000000000e+00
   1.5450000000000000e+03   1.7665869501377750e-03   1.9061021306003567e-03   0.0000000000000000e+00
   1.5460000000000000e+03   1.7948586717554003e-03   1.9678843976366498e-03   0.0000000000000000e+00
   1.5470000000000000e+03   1.9658089854655302e-03   2.0289599865660536e-03   0.0000000000000000e+00
   1.5480000000000000e+03   2.0530826015404064e-03   2.0813214743276602e-03   0.0000000000000000e+00
   1.5490000000000000e+03   2.0743568041125277e-03   2.1213853195447834e-03   0.0000000000000000e+00
   1.5500000000000000e+03   2.1179327838382299e-03   2.1571603566501187e-03   0.0000000000000000e+00
   1.5510000000000000e+03   2.1470274612549736e-03   2.1793318754558199e-03   0.0000000000000000e+00
   1.5520000000000000e+03   2.2377309840780593e-03   2.1948540852336990e-03   0.0000000000000000e+00
   1.5530000000000000e+03   2.1510221433312508e-03   2.1980359870968015e-03   0.0000000000000000e+00
   1.5540000000000000e+03   2.3208909207660480e-03   2.1969779782866671e-03   0.0000000000000000e+00
   1.5550000000000000e+03   2.1954521053921838e-03   2.1946674409276737e-03   0.0000000000000000e+00
   1.5560000000000000e+03   2.1759135783534465e-03   2.1888412303582520e-03   0.0000000000000000e+00
   1.5570000000000000e+03   2.1443412559371405e-03   2.1836594610457438e-03   0.0000000000000000e+00
   1.5580000000000000e+03   2.1765593349830077e-03   2.1707317995979625e-03   0.0000000000000000e+00
   1.5590000000000000e+03   2.1939449984189710e-03   2.1521276034809117e-03   0.0000000000000000e+00
   1.5600000000000000e+03   2.1526148669171702e-03   2.1290110426091177e-03   0.0000000000000000e+00
   1.5610000000000000e+03   2.1894707511623921e-03   2.1006656038244768e-03   0.0000000000000000e+00
   1.5620000000000000e+03   2.0478940244953252e-03   2.0705934642679552e-03   0.0000000000000000e+00
   1.5630000000000000e+03   2.0338585874313296e-03   2.0411597917835041e-03   0.0000000000000000e+00
   1.5640000000000000e+03   2.2102308438680671e-03   1.9976410377102911e-03   0.0000000000000000e+00
   1.5650000000000000e+03   1.7992861965846498e-03   1.9606954342064956e-03   0.0000000000000000e+00
   1.5660000000000000e+03   1.9244931374792439e-03   1.9163567250456879e-03   0.0000000000000000e+00
   1.5670000000000000e+03   1.6759436896829193e-03   1.8703267323480837e-03   0.0000000000000000e+00
   1.5680000000000000e+03   1.6264768086945436e-03   1.8204669557974490e-03   0.0000000000000000e+00
   1.5690000000000000e+03   1.7894065616519939e-03   1.7751371907724757e-03   0.0000000000000000e+00
   1.5700000000000000e+03   1.7027198288290437e-03   1.7270449669291824e-03   0.0000000000000000e+00
   1.5710000000000000e+03   1.6488090074106704e-03   1.6774997164784365e-03   0.0000000000000000e+00
   1.5720000000000000e+03   1.7108771354996419e-03   1.6357308379847070e-03   0.0000000000000000e+00
   1.5730000000000000e+03   1.7109261710222643e-03   1.5944931918755758e-03   0.0000000000000000e+00
   1.5740000000000000e+03   1.4985978795746967e-03   1.5602259178272349e-03   0.0000000000000000e+00
   1.5750000000000000e+03   1.4206465819108199e-03   1.5238807969592122e-03   0.0000000000000000e+00
   1.5760000000000000e+03   1.5248943277817774e-03   1.4908015182665446e-03   0.0000000000000000e+00
   1.5770000000000000e+03   1.2729506999561687e-03   1.4619984627894577e-03   0.0000000000000000e+00
   1.5780000000000000e+03   1.5085778187132939e-03   1.4334335272441821e-03   0.0000000000000000e+00
   1.5790000000000000e+03   1.3826034215636835e-03   1.4020593153531143e-03   0.0000000000000000e+00
   1.5800000000000000e+03   1.3171433026544018e-03   1.3733972722916865e-03   0.0000000000000000e+00
   1.5810000000000000e+03   1.2495964561237444e-03   1.3375913628970990e-03   0.0000000000000000e+00
   1.5820000000000000e+03   9.8234262324145452e-04   1.3025891979207187e-03   0.0000000000000000e+00
   1.5830000000000000e+03   1.2890411195456463e-03   1.2657773162748549e-03   0.0000000000000000e+00
   1.5840000000000000e+03   1.1153408269170960e-03   1.2299009438369423e-03   0.0000000000000000e+00
   1.5850000000000000e+03   1.1961768795842567e-03   1.1892953658542832e-03   0.0000000000000000e+00
   1.5860000000000000e+03   1.1712684154286243e-03   1.1576114391168573e-03   0.0000000000000000e+00
   1.5870000000000000e+03   1.0684437016847792e-03   1.1263651212957636e-03   0.0000000000000000e+00
   1.5880000000000000e+03   1.1042770645965008e-03   1.0997849943114391e-03   0.0000000000000000e+00
   1.5890000000000000e+03   1.0180316200235672e-03   1.0749597214793839e-03   0.0000000000000000e+00
   1.5900000000000000e+03   9.5615226656964249e-04   1.0543845576846632e-03   0.0000000000000000e+00
   1.5910000000000000e+03   1.1091191574648740e-03   1.0274903346238690e-03   0.0000000000000000e+00
   1.5920000000000000e+03   1.0513716770037794e-03   1.0026016352945278e-03   0.0000000000000000e+00
   1.5930000000000000e+03   1.1320425826373685e-03   9.8273233346660030e-04   0.0000000000000000e+00
   1.5940000000000000e+03   1.0570832100414071e-03   9.6017824125844845e-04   0.0000000000000000e+00
   1.5950000000000000e+03   1.1569163753143504e-03   9.4175503904156768e-04   0.0000000000000000e+00
   1.5960000000000000e+03   9.1047395200192247e-04   9.1597879192347918e-04   0.0000000000000000e+00
   1.5970000000000000e+03   9.1705265014812112e-04   8.8935029543313793e-04   0.0000000000000000e+00
   1.5980000000000000e+03   7.9241868442124811e-04   8.6998143135144483e-04   0.0000000000000000e+00
   1.5990000000000000e+03   8.7293776529194164e-04   8.4893637958767467e-04   0.0000000000000000e+00
   1.6000000000000000e+03   6.4269388711379644e-04   8.1929269786417758e-04   0.0000000000000000e+00
   1.6010000000000000e+03   5.5941939443042595e-04   7.8710177572022396e-04   0.0000000000000000e+00
   1.6020000000000000e+03   9.4982881730225821e-04   7.6144474126091095e-04   0.0000000000000000e+00
   1.6030000000000000e+03   6.5737760689014773e-04   7.4073754034398754e-04   0.0000000000000000e+00
   1.6040000000000000e+03   7.6800933869196277e-04   7.2307318080349725e-04   0.0000000000000000e+00
   1.6050000000000000e+03   6.8609619289047299e-04   7.0497898301470499e-04   0.0000000000000000e+00
   1.6060000000000000e+03   5.1387403578823120e-04   6.8425302171749413e-04   0.0000000000000000e+00
   1.6070000000000000e+03   7.7841898135668180e-04   6.5992226597698031e-04   0.0000000000000000e+00
   1.6080000000000000e+03   6.6760814619520696e-04   6.3637740428321556e-04   0.0000000000000000e+00
   1.6090000000000000e+03   6.2497437153806272e-04   6.0624139169663486e-04   0.0000000000000000e+00
   1.6100000000000000e+03   8.3941455152313990e-04   5.7003846227825477e-04   0.0000000000000000e+00
   1.6110000000000000e+03   5.6211098124268725e-04   5.3539532777438590e-04   0.0000000000000000e+00
   1.6120000000000000e+03   4.4588852374360130e-04   4.9172688435085204e-04   0.0000000000000000e+00
   1.6130000000000000e+03   5.7126023336245835e-04   4.4032563886969557e-04   0.0000000000000000e+00
   1.6140000000000000e+03   3.7660642469299088e-04   3.8140647102481452e-04   0.0000000000000000e+00
   1.6150000000000000e+03   2.6443364550150658e-04   3.2410631174464719e-04   0.0000000000000000e+00
   1.6160000000000000e+03   4.9045639631814107e-04   2.6751298492052748e-04   0.0000000000000000e+00
   1.6170000000000000e+03   1.6714431808980001e-04   2.0526648778911643e-04   0.0000000000000000e+00
   1.6180000000000000e+03   4.8453984439692868e-05   1.4341570876422519e-04   0.0000000000000000e+00
   1.6190000000000000e+03   8.6910256850850138e-05   8.3464807341380407e-05   0.0000000000000000e+00
   1.6200000000000000e+03  -5.7654120508130365e-05   3.1284407747235187e-05   0.0000000000000000e+00
   1.6210000000000000e+03   6.9890604383406450e-05  -2.0750575717307299e-05   0.0000000000000000e+00
   1.6220000000000000e+03  -4.5729980296517066e-05  -6.8373181897012552e-05   0.0000000000000000e+00
   1.6230000000000000e+03  -1.7097261406252026e-04  -1.1699120191041115e-04   0.0000000000000000e+00
   1.6240000000000000e+03  -1.6250762251362997e-04  -1.6097478567408754e-04   0.0000000000000000e+00
   1.6250000000000000e+03  -2.6135286350658943e-04  -2.0653774830368794e-04   0.0000000000000000e+00
   1.6260000000000000e+03  -3.2472545866807118e-04  -2.4929707731984106e-04   0.0000000000000000e+00
   1.6270000000000000e+03  -3.2655361664500517e-04  -2.9025423053157158e-04   0.0000000000000000e+00
   1.6280000000000000e+03  -1.2556978026138417e-04  -3.2150146492450642e-04   0.0000000000000000e+00
   1.6290000000000000e+03  -2.7933952366206128e-04  -3.5269330466470715e-04   0.0000000000000000e+00
   1.6300000000000000e+03  -4.0465317819230129e-04  -3.7786797085255719e-04   0.0000000000000000e+00
   1.6310000000000000e+03  -4.1180037272393248e-04  -4.0184163070162667e-04   0.0000000000000000e+00
   1.6320000000000000e+03  -5.4420300726115960e-04  -4.2935321355240850e-04   0.0000000000000000e+00
   1.6330000000000000e+03  -4.1126609703054975e-04  -4.5663551969194204e-04   0.0000000000000000e+00
   1.6340000000000000e+03  -4.9461198240344250e-04  -4.7384776779771110e-04   0.0000000000000000e+00
   1.6350000000000000e+03  -5.6606554070878475e-04  -4.8531784038371799e-04   0.0000000000000000e+00
   1.6360000000000000e+03  -7.3975431977593980e-04  -4.8156878894434392e-04   0.0000000000000000e+00
   1.6370000000000000e+03  -5.3070018985871355e-04  -4.8105618097140648e-04   0.0000000000000000e+00
   1.6380000000000000e+03  -4.4457530777109193e-04  -4.7655289794826900e-04   0.0000000000000000e+00
   1.6390000000000000e+03  -5.2168482292052568e-04  -4.6654127141438695e-04   0.0000000000000000e+00
   1.6400000000000000e+03  -4.3834809776126081e-04  -4.5362087144701271e-04   0.0000000000000000e+00
   1.6410000000000000e+03  -4.8979003854576883e-04  -4.4136106362381480e-04   0.0000000000000000e+00
   1.6420000000000000e+03  -3.3721531301736873e-04  -4.2880060109067351e-04   0.0000000000000000e+00
   1.6430000000000000e+03  -3.3521180433184427e-04  -4.1097547450319525e-04   0.0000000000000000e+00
   1.6440000000000000e+03  -2.4604041680590982e-04  -3.9423965004441115e-04   0.0000000000000000e+00
   1.6450000000000000e+03  -4.4531326246193085e-04  -3.7417191725301797e-04   0.0000000000000000e+00
   1.6460000000000000e+03  -3.7049974445088380e-04  -3.5232526192077208e-04   0.0000000000000000e+00
   1.6470000000000000e+03  -1.3879505485312382e-04  -3.2948796691099642e-04   0.0000000000000000e+00
   1.6480000000000000e+03  -3.7544092666486192e-04  -3.1585689389513141e-04   0.0000000000000000e+00
   1.6490000000000000e+03  -3.5410824507553084e-04  -3.1464367292457834e-04   0.0000000000000000e+00
   1.6500000000000000e+03  -3.8015683818226999e-04  -3.1974127370066344e-04   0.0000000000000000e+00
   1.6510000000000000e+03  -1.6007481198022176e-04  -3.2299582544582386e-04   0.0000000000000000e+00
   1.6520000000000000e+03  -3.5921276129275521e-04  -3.3014098851793090e-04   0.0000000000000000e+00
   1.6530000000000000e+03  -4.7194548696434188e-04  -3.4159809803434229e-04   0.0000000000000000e+00
   1.6540000000000000e+03  -3.5005391745359505e-04  -3.5798678623289934e-04   0.0000000000000000e+00
   1.6550000000000000e+03  -4.1791031054996580e-04  -3.7935960841821334e-04   0.0000000000000000e+00
   1.6560000000000000e+03  -4.1534341960159624e-04  -4.1639625648875707e-04   0.0000000000000000e+00
   1.6570000000000000e+03  -5.2299188988134666e-04  -4.6379745004622398e-04   0.0000000000000000e+00
   1.6580000000000000e+03  -4.7686392412555690e-04  -5.2189698985192871e-04   0.0000000000000000e+00
   1.6590000000000000e+03  -6.0312431654040329e-04  -5.8811652511613890e-04   0.0000000000000000e+00
   1.6600000000000000e+03  -6.5811933256462740e-04  -6.6213506444963790e-04   0.0000000000000000e+00
   1.6610000000000000e+03  -7.7277037305846800e-04  -7.4808558314833084e-04   0.0000000000000000e+00
   1.6620000000000000e+03  -7.4205734153599649e-04  -8.3829827044772977e-04   0.0000000000000000e+00
   1.6630000000000000e+03  -8.4820564231237829e-04  -9.3809066384083000e-04   0.0000000000000000e+00
   1.6640000000000000e+03  -9.2068900097041736e-04  -1.0530898552623864e-03   0.0000000000000000e+00
   1.6650000000000000e+03  -1.1565998768353861e-03  -1.1786295118110324e-03   0.0000000000000000e+00
   1.6660000000000000e+03  -1.2059787519151080e-03  -1.3082067216095335e-03   0.0000000000000000e+00
   1.6670000000000000e+03  -1.5201004601011752e-03  -1.4352018475380260e-03   0.0000000000000000e+00
   1.6680000000000000e+03  -1.7179305282245573e-03  -1.5692067188518761e-03   0.0000000000000000e+00
   1.6690000000000000e+03  -1.6183608992877399e-03  -1.7149989535864539e-03   0.0000000000000000e+00
   1.6700000000000000e+03  -2.0837681236172590e-03  -1.8715784705740088e-03   0.0000000000000000e+00
   1.6710000000000000e+03  -2.1025283942992033e-03  -2.0369757990280199e-03   0.0000000000000000e+00
   1.6720000000000000e+03  -2.2688481270993956e-03  -2.2018069579637614e-03   0.0000000000000000e+00
   1.6730000000000000e+03  -2.3583363398644980e-03  -2.3719303194350760e-03   0.0000000000000000e+00
   1.6740000000000000e+03  -2.5889277129791362e-03  -2.5442745834286054e-03   0.0000000000000000e+00
   1.6750000000000000e+03  -2.8111301562913087e-03  -2.7218261911640630e-03   0.0000000000000000e+00
   1.6760000000000000e+03  -3.0153952967443432e-03  -2.9046485334218255e-03   0.0000000000000000e+00
   1.6770000000000000e+03  -3.0024912832594709e-03  -3.0960736812078735e-03   0.0000000000000000e+00
   1.6780000000000000e+03  -3.2829808424394901e-03  -3.2830916619762968e-03   0.0000000000000000e+00
   1.6790000000000000e+03  -3.4575152545042558e-03  -3.4709309989564433e-03   0.0000000000000000e+00
   1.6800000000000000e+03  -3.6893031409567022e-03  -3.6606676233513738e-03   0.0000000000000000e+00
   1.6810000000000000e+03  -3.9140138422074436e-03  -3.8555155979963919e-03   0.0000000000000000e+00
   1.6820000000000000e+03  -4.0724431077443207e-03  -4.0312833576873026e-03   0.0000000000000000e+00
   1.6830000000000000e+03  -4.1459131903592746e-03  -4.2113849564630480e-03   0.0000000000000000e+00
   1.6840000000000000e+03  -4.3860893627250767e-03  -4.3855770498209320e-03   0.0000000000000000e+00
   1.6850000000000000e+03  -4.5161312714493800e-03  -4.5485906887023321e-03   0.0000000000000000e+00
   1.6860000000000000e+03  -4.8348113005515989e-03  -4.7150197350380270e-03   0.0000000000000000e+00
   1.6870000000000000e+03  -4.9200301172830953e-03  -4.8713162991630603e-03   0.0000000000000000e+00
   1.6880000000000000e+03  -4.8943515865533336e-03  -5.0200064682312546e-03   0.0000000000000000e+00
   1.6890000000000000e+03  -5.1507688366868006e-03  -5.1665849044330529e-03   0.0000000000000000e+00
   1.6900000000000000e+03  -5.4404959912593229e-03  -5.3007201606802114e-03   0.0000000000000000e+00
   1.6910000000000000e+03  -5.5439515975660722e-03  -5.4273558947115766e-03   0.0000000000000000e+00
   1.6920000000000000e+03  -5.6240060885533530e-03  -5.5436693652717714e-03   0.0000000000000000e+00
   1.6930000000000000e+03  -5.4842845031806394e-03  -5.6361311522619790e-03   0.0000000000000000e+00
   1.6940000000000000e+03  -5.6666504186738773e-03  -5.7146013483458952e-03   0.0000000000000000e+00
   1.6950000000000000e+03  -5.9484140416236732e-03  -5.7837068757223857e-03   0.0000000000000000e+00
   1.6960000000000000e+03  -5.8906233513400701e-03  -5.8368593040890619e-03   0.0000000000000000e+00
   1.6970000000000000e+03  -5.8973162828362437e-03  -5.8661727962780689e-03   0.0000000000000000e+00
   1.6980000000000000e+03  -6.0608274785653397e-03  -5.8783264742686752e-03   0.0000000000000000e+00
   1.6990000000000000e+03  -5.8339965666009365e-03  -5.8782839115472298e-03   0.0000000000000000e+00
   1.7000000000000000e+03  -5.9502798380693857e-03  -5.8698343770696342e-03   0.0000000000000000e+00
   1.7010000000000000e+03  -5.9003011243702521e-03  -5.8467701895904061e-03   0.0000000000000000e+00
   1.7020000000000000e+03  -5.6501653055677972e-03  -5.8141608961863721e-03   0.0000000000000000e+00
   1.7030000000000000e+03  -5.7121349314742959e-03  -5.7673773110380328e-03   0.0000000000000000e+00
   1.7040000000000000e+03  -5.7390413333929750e-03  -5.7019873109761220e-03   0.0000000000000000e+00
   1.7050000000000000e+03  -5.6039982980512909e-03  -5.6242576031451134e-03   0.0000000000000000e+00
   1.7060000000000000e+03  -5.5363743422040855e-03  -5.5263271666717269e-03   0.0000000000000000e+00
   1.7070000000000000e+03  -5.3678134037976792e-03  -5.4075693576646445e-03   0.0000000000000000e+00
   1.7080000000000000e+03  -5.3723613078869494e-03  -5.2750326620054806e-03   0.0000000000000000e+00
   1.7090000000000000e+03  -5.1497107118756791e-03  -5.1326289075361436e-03   0.0000000000000000e+00
   1.7100000000000000e+03  -4.9086316833757493e-03  -4.9846222856446375e-03   0.0000000000000000e+00
   1.7110000000000000e+03  -4.8076088661465101e-03  -4.8257105068604178e-03   0.0000000000000000e+00
   1.7120000000000000e+03  -4.7096244277417534e-03  -4.6545645916431528e-03   0.0000000000000000e+00
   1.7130000000000000e+03  -4.3034349562655590e-03  -4.4725697873817787e-03   0.0000000000000000e+00
   1.7140000000000000e+03  -4.3208428192413094e-03  -4.2865933100583870e-03   0.0000000000000000e+00
   1.7150000000000000e+03  -4.0730226195720559e-03  -4.0917081787997531e-03   0.0000000000000000e+00
   1.7160000000000000e+03  -3.8672624980669945e-03  -3.8894106875397836e-03   0.0000000000000000e+00
   1.7170000000000000e+03  -3.7111641110473600e-03  -3.6773651585145315e-03   0.0000000000000000e+00
   1.7180000000000000e+03  -3.5973516567095009e-03  -3.4588517532214628e-03   0.0000000000000000e+00
   1.7190000000000000e+03  -3.1689477735405312e-03  -3.2394679354191408e-03   0.0000000000000000e+00
   1.7200000000000000e+03  -2.9852236072271231e-03  -3.0227658609264787e-03   0.0000000000000000e+00
   1.7210000000000000e+03  -2.6258515947655213e-03  -2.8045453511277752e-03   0.0000000000000000e+00
   1.7220000000000000e+03  -2.5319057287260570e-03  -2.5993606132029539e-03   0.0000000000000000e+00
   1.7230000000000000e+03  -2.4857243085793525e-03  -2.4010089470808699e-03   0.0000000000000000e+00
   1.7240000000000000e+03  -2.4427767343056825e-03  -2.2106544195662080e-03   0.0000000000000000e+00
   1.7250000000000000e+03  -1.9994246016714914e-03  -2.0302624154705079e-03   0.0000000000000000e+00
   1.7260000000000000e+03  -2.0345764505360548e-03  -1.8573322429596983e-03   0.0000000000000000e+00
   1.7270000000000000e+03  -1.7699228999689478e-03  -1.6965568176161405e-03   0.0000000000000000e+00
   1.7280000000000000e+03  -1.5717179899082234e-03  -1.5435772921373353e-03   0.0000000000000000e+00
   1.7290000000000000e+03  -1.3383302429891301e-03  -1.3967635351426165e-03   0.0000000000000000e+00
   1.7300000000000000e+03  -1.2652804384384766e-03  -1.2668706831386615e-03   0.0000000000000000e+00
   1.7310000000000000e+03  -1.1139000789737821e-03  -1.1470404729982669e-03   0.0000000000000000e+00
   1.7320000000000000e+03  -9.4988965444838414e-04  -1.0357429149149271e-03   0.0000000000000000e+00
   1.7330000000000000e+03  -9.4633343246576128e-04  -9.3419272583884869e-04   0.0000000000000000e+00
   1.7340000000000000e+03  -8.9404856077908912e-04  -8.4839398099470845e-04   0.0000000000000000e+00
   1.7350000000000000e+03  -7.0791484582186158e-04  -7.7550631285801122e-04   0.0000000000000000e+00
   1.7360000000000000e+03  -8.2967627761503459e-04  -7.1166583531998180e-04   0.0000000000000000e+00
   1.7370000000000000e+03  -7.0822706802411452e-04  -6.6638621009967229e-04   0.0000000000000000e+00
   1.7380000000000000e+03  -5.5904420122470354e-04  -6.3639443361084935e-04   0.0000000000000000e+00
   1.7390000000000000e+03  -6.7932764062036282e-04  -6.1120235054820172e-04   0.0000000000000000e+00
   1.7400000000000000e+03  -3.8545774479907514e-04  -5.8863579109126271e-04   0.0000000000000000e+00
   1.7410000000000000e+03  -7.6058789428886254e-04  -5.7887454677248813e-04   0.0000000000000000e+00
   1.7420000000000000e+03  -5.5461381064958156e-04  -5.7525971147974638e-04   0.0000000000000000e+00
   1.7430000000000000e+03  -6.7034842166825627e-04  -5.8998670450636755e-04   0.0000000000000000e+00
   1.7440000000000000e+03  -6.9536088618204128e-04  -6.1983975812305854e-04   0.0000000000000000e+00
   1.7450000000000000e+03  -6.7751696909003475e-04  -6.6022832083149961e-04   0.0000000000000000e+00
   1.7460000000000000e+03  -7.5551417553668294e-04  -7.0908213562662537e-04   0.0000000000000000e+00
   1.7470000000000000e+03  -6.5311377502188009e-04  -7.6490165975068433e-04   0.0000000000000000e+00
   1.7480000000000000e+03  -8.4918239999838985e-04  -8.3207802035719497e-04   0.0000000000000000e+00
   1.7490000000000000e+03  -9.3889017851382531e-04  -9.0512981779667658e-04   0.0000000000000000e+00
   1.7500000000000000e+03  -9.4888278892275846e-04  -9.8312298311684001e-04   0.0000000000000000e+00
   1.7510000000000000e+03  -1.2061020667520450e-03  -1.0626324277662634e-03   0.0000000000000000e+00
   1.7520000000000000e+03  -1.2718377434316540e-03  -1.1436352135353364e-03   0.0000000000000000e+00
   1.7530000000000000e+03  -1.2466094534374945e-03  -1.2239362131637758e-03   0.0000000000000000e+00
   1.7540000000000000e+03  -1.1686564417340397e-03  -1.3013264099017100e-03   0.0000000000000000e+00
   1.7550000000000000e+03  -1.3574334539476786e-03  -1.3647982873564333e-03   0.0000000000000000e+00
   1.7560000000000000e+03  -1.4871688082538277e-03  -1.4284252170468313e-03   0.0000000000000000e+00
   1.7570000000000000e+03  -1.5326449591210041e-03  -1.4869382712924197e-03   0.0000000000000000e+00
   1.7580000000000000e+03  -1.5247369085768293e-03  -1.5329559433783343e-03   0.0000000000000000e+00
   1.7590000000000000e+03  -1.4323643630848246e-03  -1.5714288912906536e-03   0.0000000000000000e+00
   1.7600000000000000e+03  -1.4403255865150268e-03  -1.6083847526162426e-03   0.0000000000000000e+00
   1.7610000000000000e+03  -1.6812473427030305e-03  -1.6384563984993014e-03   0.0000000000000000e+00
   1.7620000000000000e+03  -1.6752310668831153e-03  -1.6505477423581533e-03   0.0000000000000000e+00
   1.7630000000000000e+03  -1.7867686334402150e-03  -1.6497819724613828e-03   0.0000000000000000e+00
   1.7640000000000000e+03  -1.6477973713305246e-03  -1.6308015696113456e-03   0.0000000000000000e+00
   1.7650000000000000e+03  -1.7646697424467347e-03  -1.5987666871853960e-03   0.0000000000000000e+00
   1.7660000000000000e+03  -1.5817024451057011e-03  -1.5610286693957915e-03   0.0000000000000000e+00
   1.7670000000000000e+03  -1.3910383727305752e-03  -1.5181587660585501e-03   0.0000000000000000e+00
   1.7680000000000000e+03  -1.4720074777403471e-03  -1.4600086622420002e-03   0.0000000000000000e+00
   1.7690000000000000e+03  -1.3895461203257842e-03  -1.3906610435994633e-03   0.0000000000000000e+00
   1.7700000000000000e+03  -1.3652287043285599e-03  -1.3075378583721627e-03   0.0000000000000000e+00
   1.7710000000000000e+03  -9.8847999467719630e-04  -1.2172312686602445e-03   0.0000000000000000e+00
   1.7720000000000000e+03  -9.6237497353476398e-04  -1.1208470469681998e-03   0.0000000000000000e+00
   1.7730000000000000e+03  -1.0690453346530961e-03  -1.0087977309442340e-03   0.0000000000000000e+00
   1.7740000000000000e+03  -8.8722949410616789e-04  -8.9536568830856744e-04   0.0000000000000000e+00
   1.7750000000000000e+03  -7.6095401609598348e-04  -7.7069764216090961e-04   0.0000000000000000e+00
   1.7760000000000000e+03  -5.2616319920306643e-04  -6.3966927981195241e-04   0.0000000000000000e+00
   1.7770000000000000e+03  -3.7106809656330591e-04  -5.0423999785561082e-04   0.0000000000000000e+00
   1.7780000000000000e+03  -2.3472842150362136e-04  -3.5639989113358313e-04   0.0000000000000000e+00
   1.7790000000000000e+03  -3.2022661882040763e-04  -2.0896254317549930e-04   0.0000000000000000e+00
   1.7800000000000000e+03   1.0199463297479430e-05  -5.3098903516803149e-05   0.0000000000000000e+00
   1.7810000000000000e+03   1.7099545898631663e-04   1.0272082942961691e-04   0.0000000000000000e+00
   1.7820000000000000e+03   2.2456471405402396e-04   2.6111514064020746e-04   0.0000000000000000e+00
   1.7830000000000000e+03   3.5883940830755444e-04   4.2101821703028887e-04   0.0000000000000000e+00
   1.7840000000000000e+03   4.4953629719382928e-04   5.8075106815943026e-04   0.0000000000000000e+00
   1.7850000000000000e+03   6.2457946342166877e-04   7.3599879373624413e-04   0.0000000000000000e+00
   1.7860000000000000e+03   8.5165541898271754e-04   8.8526971182546635e-04   0.0000000000000000e+00
   1.7870000000000000e+03   1.0369160582364789e-03   1.0293256656255469e-03   0.0000000000000000e+00
   1.7880000000000000e+03   1.3670633155176113e-03   1.1636816802519010e-03   0.0000000000000000e+00
   1.7890000000000000e+03   1.3471039193401946e-03   1.2947812601536105e-03   0.0000000000000000e+00
   1.7900000000000000e+03   1.4989903229100886e-03   1.4214320077238713e-03   0.0000000000000000e+00
   1.7910000000000000e+03   1.4900397633679811e-03   1.5411282773335868e-03   0.0000000000000000e+00
   1.7920000000000000e+03   1.6231285391532884e-03   1.6532913989292114e-03   0.0000000000000000e+00
   1.7930000000000000e+03   1.8150754060112678e-03   1.7612183146770044e-03   0.0000000000000000e+00
   1.7940000000000000e+03   1.8557296113548471e-03   1.8599264499192484e-03   0.0000000000000000e+00
   1.7950000000000000e+03   1.9402043631852805e-03   1.9538884291736627e-03   0.0000000000000000e+00
   1.7960000000000000e+03   2.1444188843689994e-03   2.0331129830051830e-03   0.0000000000000000e+00
   1.7970000000000000e+03   2.1728351612346824e-03   2.1006991561530932e-03   0.0000000000000000e+00
   1.7980000000000000e+03   2.1553497537788063e-03   2.1518580566423640e-03   0.0000000000000000e+00
   1.7990000000000000e+03   2.1831194138126672e-03   2.1860778779530365e-03   0.0000000000000000e+00
   1.8000000000000000e+03   2.1524573447209558e-03   2.2065165877700335e-03   0.0000000000000000e+00
   1.8010000000000000e+03   2.2775627716653058e-03   2.2124461541607045e-03   0.0000000000000000e+00
   1.8020000000000000e+03   2.3110606334648186e-03   2.2097521719044149e-03   0.0000000000000000e+00
   1.8030000000000000e+03   2.2918392380481337e-03   2.1913256080684567e-03   0.0000000000000000e+00
   1.8040000000000000e+03   2.0111168618844617e-03   2.1616951380413157e-03   0.0000000000000000e+00
   1.8050000000000000e+03   2.0352703590927139e-03   2.1296341880313640e-03   0.0000000000000000e+00
   1.8060000000000000e+03   2.0826018169837570e-03   2.0860074845388339e-03   0.0000000000000000e+00
   1.8070000000000000e+03   1.9324384903186508e-03   2.0319872639993951e-03   0.0000000000000000e+00
   1.8080000000000000e+03   2.0526516655403372e-03   1.9707480473873428e-03   0.0000000000000000e+00
   1.8090000000000000e+03   1.9969380331082819e-03   1.9063258944076850e-03   0.0000000000000000e+00
   1.8100000000000000e+03   1.9424984851306802e-03   1.8389136077341685e-03   0.0000000000000000e+00
   1.8110000000000000e+03   1.8083702250605593e-03   1.7581669454279870e-03   0.0000000000000000e+00
   1.8120000000000000e+03   1.8014501431927491e-03   1.6757591829475906e-03   0.0000000000000000e+00
   1.8130000000000000e+03   1.7230324259255080e-03   1.5888924697513099e-03   0.0000000000000000e+00
   1.8140000000000000e+03   1.3990407157438108e-03   1.5002765119936480e-03   0.0000000000000000e+00
   1.8150000000000000e+03   1.4706825627799982e-03   1.4089642449940474e-03   0.0000000000000000e+00
   1.8160000000000000e+03   1.1748946572949842e-03   1.3112009341342719e-03   0.0000000000000000e+00
   1.8170000000000000e+03   1.1998095939845261e-03   1.2106394434144602e-03   0.0000000000000000e+00
   1.8180000000000000e+03   1.0833450829818819e-03   1.1067805085207953e-03   0.0000000000000000e+00
   1.8190000000000000e+03   8.5553375054445743e-04   1.0028045778961653e-03   0.0000000000000000e+00
   1.8200000000000000e+03   8.2416250673421842e-04   9.0286919730876746e-04   0.0000000000000000e+00
   1.8210000000000000e+03   8.2582909254698173e-04   8.1002286427447380e-04   0.0000000000000000e+00
   1.8220000000000000e+03   7.8933711865568790e-04   7.2976744307508582e-04   0.0000000000000000e+00
   1.8230000000000000e+03   7.7159116073202965e-04   6.5818585288249633e-04   0.0000000000000000e+00
   1.8240000000000000e+03   7.4101469376225599e-04   5.9629039411505816e-04   0.0000000000000000e+00
   1.8250000000000000e+03   4.6103891690098123e-04   5.4406518004575732e-04   0.0000000000000000e+00
   1.8260000000000000e+03   4.4586218022204968e-04   4.9724711346903260e-04   0.0000000000000000e+00
   1.8270000000000000e+03   5.5826339528837726e-04   4.6402021753975346e-04   0.0000000000000000e+00
   1.8280000000000000e+03   6.6456545344225986e-04   4.4627508707020661e-04   0.0000000000000000e+00
   1.8290000000000000e+03   5.3621414706533064e-04   4.4187047988476254e-04   0.0000000000000000e+00
   1.8300000000000000e+03   3.5313570181269544e-04   4.4515976323953243e-04   0.0000000000000000e+00
   1.8310000000000000e+03   5.9297088321038098e-04   4.5966874141856076e-04   0.0000000000000000e+00
   1.8320000000000000e+03   4.1868994233828670e-04   4.8591249050880774e-04   0.0000000000000000e+00
   1.8330000000000000e+03   5.7575185666533025e-04   5.1773472497376066e-04   0.0000000000000000e+00
   1.8340000000000000e+03   6.7746878775909165e-04   5.6058964907662915e-04   0.0000000000000000e+00
   1.8350000000000000e+03   3.9181000429518674e-04   6.1492744422888873e-04   0.0000000000000000e+00
   1.8360000000000000e+03   7.7481738817332553e-04   6.7758957605738911e-04   0.0000000000000000e+00
   1.8370000000000000e+03   6.5835756151443135e-04   7.5534282688405612e-04   0.0000000000000000e+00
   1.8380000000000000e+03   8.2169951333709577e-04   8.3988080426519902e-04   0.0000000000000000e+00
   1.8390000000000000e+03   8.9249169148933327e-04   9.3177602835459812e-04   0.0000000000000000e+00
   1.8400000000000000e+03   1.1656097086290176e-03   1.0272572364830193e-03   0.0000000000000000e+00
   1.8410000000000000e+03   9.7093476991587759e-04   1.1263866203131488e-03   0.0000000000000000e+00
   1.8420000000000000e+03   1.0937859514550067e-03   1.2219064832846361e-03   0.0000000000000000e+00
   1.8430000000000000e+03   1.5225770477993767e-03   1.3151684204972106e-03   0.0000000000000000e+00
   1.8440000000000000e+03   1.4090530697489314e-03   1.4129133059115671e-03   0.0000000000000000e+00
   1.8450000000000000e+03   1.5023060013054270e-03   1.5117289601593341e-03   0.0000000000000000e+00
   1.8460000000000000e+03   1.7405007666006437e-03   1.6068280648701679e-03   0.0000000000000000e+00
   1.8470000000000000e+03   1.6829470306305833e-03   1.6976276034243623e-03   0.0000000000000000e+00
   1.8480000000000000e+03   1.9321270947157197e-03   1.7848239721750276e-03   0.0000000000000000e+00
   1.8490000000000000e+03   1.7943987733732877e-03   1.8705541311160780e-03   0.0000000000000000e+00
   1.8500000000000000e+03   2.0055510419653951e-03   1.9523333304083113e-03   0.0000000000000000e+00
   1.8510000000000000e+03   2.0687979039963954e-03   2.0311338173412577e-03   0.0000000000000000e+00
   1.8520000000000000e+03   2.2253245219306756e-03   2.0991811572889300e-03   0.0000000000000000e+00
   1.8530000000000000e+03   2.1641960481033396e-03   2.1658212538410407e-03   0.0000000000000000e+00
   1.8540000000000000e+03   2.2596334421834943e-03   2.2256614137971791e-03   0.0000000000000000e+00
   1.8550000000000000e+03   2.4048586786637296e-03   2.2867579447067052e-03   0.0000000000000000e+00
   1.8560000000000000e+03   2.4047178389647816e-03   2.3365219088033631e-03   0.0000000000000000e+00
   1.8570000000000000e+03   2.4025646753597072e-03   2.3727055932712157e-03   0.0000000000000000e+00
   1.8580000000000000e+03   2.4278163531911085e-03   2.4011218492221357e-03   0.0000000000000000e+00
   1.8590000000000000e+03   2.5589371432751589e-03   2.4315008807485375e-03   0.0000000000000000e+00
   1.8600000000000000e+03   2.5645490678660020e-03   2.4536484456583441e-03   0.0000000000000000e+00
   1.8610000000000000e+03   2.4201137897966289e-03   2.4678552361276887e-03   0.0000000000000000e+00
   1.8620000000000000e+03   2.5160013884933758e-03   2.4662830192961147e-03   0.0000000000000000e+00
   1.8630000000000000e+03   2.5823332508531261e-03   2.4529200998990963e-03   0.0000000000000000e+00
   1.8640000000000000e+03   2.3691180952512395e-03   2.4324261507296390e-03   0.0000000000000000e+00
   1.8650000000000000e+03   2.3418109418514594e-03   2.4078539840701398e-03   0.0000000000000000e+00
   1.8660000000000000e+03   2.3404813229166697e-03   2.3752677479646892e-03   0.0000000000000000e+00
   1.8670000000000000e+03   2.1812890554364001e-03   2.3379939649448415e-03   0.0000000000000000e+00
   1.8680000000000000e+03   2.4183574605156958e-03   2.2997702523343236e-03   0.0000000000000000e+00
   1.8690000000000000e+03   2.2841313965657689e-03   2.2582618777868850e-03   0.0000000000000000e+00
   1.8700000000000000e+03   2.1983729895516369e-03   2.2073481381009999e-03   0.0000000000000000e+00
   1.8710000000000000e+03   2.1639052079971289e-03   2.1553759874494024e-03   0.0000000000000000e+00
   1.8720000000000000e+03   1.9300099117177409e-03   2.1044160157536857e-03   0.0000000000000000e+00
   1.8730000000000000e+03   2.0933590357025212e-03   2.0480236571479254e-03   0.0000000000000000e+00
   1.8740000000000000e+03   2.0517731146672711e-03   1.9908481639642223e-03   0.0000000000000000e+00
   1.8750000000000000e+03   1.9411116323851975e-03   1.9237875667653219e-03   0.0000000000000000e+00
   1.8760000000000000e+03   1.8349731826631582e-03   1.8552586155117933e-03   0.0000000000000000e+00
   1.8770000000000000e+03   1.8795447311643950e-03   1.7832488648941241e-03   0.0000000000000000e+00
   1.8780000000000000e+03   1.7103550450095577e-03   1.7160505005804180e-03   0.0000000000000000e+00
   1.8790000000000000e+03   1.7002157020227211e-03   1.6396727253727686e-03   0.0000000000000000e+00
   1.8800000000000000e+03   1.5181652812638155e-03   1.5613499211187636e-03   0.0000000000000000e+00
   1.8810000000000000e+03   1.5982601863476552e-03   1.4955637721046874e-03   0.0000000000000000e+00
   1.8820000000000000e+03   1.4425765481100726e-03   1.4328403445307242e-03   0.0000000000000000e+00
   1.8830000000000000e+03   1.2442178159918289e-03   1.3776918463769441e-03   0.0000000000000000e+00
   1.8840000000000000e+03   1.0556326403501643e-03   1.3346283645320827e-03   0.0000000000000000e+00
   1.8850000000000000e+03   1.2024171820676367e-03   1.3066724295380668e-03   0.0000000000000000e+00
   1.8860000000000000e+03   1.3687659091578780e-03   1.2778819040145130e-03   0.0000000000000000e+00
   1.8870000000000000e+03   1.3779913345064732e-03   1.2584199169623439e-03   0.0000000000000000e+00
   1.8880000000000000e+03   1.1339748756466902e-03   1.2474349702737671e-03   0.0000000000000000e+00
   1.8890000000000000e+03   1.3518855243935821e-03   1.2509507888856686e-03   0.0000000000000000e+00
   1.8900000000000000e+03   1.2335746737876319e-03   1.2630370663670289e-03   0.0000000000000000e+00
   1.8910000000000000e+03   1.3297473987191669e-03   1.2907029675736253e-03   0.0000000000000000e+00
   1.8920000000000000e+03   1.5327129729081068e-03   1.3246945492622526e-03   0.0000000000000000e+00
   1.8930000000000000e+03   1.2858104543570911e-03   1.3711396127796059e-03   0.0000000000000000e+00
   1.8940000000000000e+03   1.4492630590586663e-03   1.4228742771884826e-03   0.0000000000000000e+00
   1.8950000000000000e+03   1.2959652794668586e-03   1.4914879590248865e-03   0.0000000000000000e+00
   1.8960000000000000e+03   1.5051321862354988e-03   1.5731240543585081e-03   0.0000000000000000e+00
   1.8970000000000000e+03   1.8029796050341310e-03   1.6598578244650809e-03   0.0000000000000000e+00
   1.8980000000000000e+03   1.8241171240489895e-03   1.7551989736807295e-03   0.0000000000000000e+00
   1.8990000000000000e+03   1.8974307669569611e-03   1.8596685959926314e-03   0.0000000000000000e+00
   1.9000000000000000e+03   1.7973351617823327e-03   1.9691949606874693e-03   0.0000000000000000e+00
   1.9010000000000000e+03   2.0454779863889913e-03   2.0914744600503241e-03   0.0000000000000000e+00
   1.9020000000000000e+03   2.3964195326775959e-03   2.2178402912877114e-03   0.0000000000000000e+00
   1.9030000000000000e+03   2.3341168716631395e-03   2.3476569320919388e-03   0.0000000000000000e+00
   1.9040000000000000e+03   2.6291057578015082e-03   2.4828421293725425e-03   0.0000000000000000e+00
   1.9050000000000000e+03   2.5561746920628762e-03   2.6228844224200141e-03   0.0000000000000000e+00
   1.9060000000000000e+03   2.6728074996227483e-03   2.7641157726113114e-03   0.0000000000000000e+00
   1.9070000000000000e+03   2.9575046221045473e-03   2.9054393702122585e-03   0.0000000000000000e+00
   1.9080000000000000e+03   3.0252024419882046e-03   3.0494663910370068e-03   0.0000000000000000e+00
   1.9090000000000000e+03   3.1687888527110650e-03   3.1972940308121526e-03   0.0000000000000000e+00
   1.9100000000000000e+03   3.4901016630715554e-03   3.3410677890423697e-03   0.0000000000000000e+00
   1.9110000000000000e+03   3.2469620593621523e-03   3.4726034315833605e-03   0.0000000000000000e+00
   1.9120000000000000e+03   3.5510997094742188e-03   3.6020191081287864e-03   0.0000000000000000e+00
   1.9130000000000000e+03   3.6708503032195400e-03   3.7232886401072766e-03   0.0000000000000000e+00
   1.9140000000000000e+03   3.7593536844022133e-03   3.8338016373906927e-03   0.0000000000000000e+00
   1.9150000000000000e+03   3.9996048330103763e-03   3.9378301059089299e-03   0.0000000000000000e+00
   1.9160000000000000e+03   4.0427017123963902e-03   4.0335939715072213e-03   0.0000000000000000e+00
   1.9170000000000000e+03   4.0598338887433711e-03   4.1157266381196093e-03   0.0000000000000000e+00
   1.9180000000000000e+03   4.0630026114415732e-03   4.1804978859350320e-03   0.0000000000000000e+00
   1.9190000000000000e+03   4.1981539064203845e-03   4.2443607219602971e-03   0.0000000000000000e+00
   1.9200000000000000e+03   4.1957326100346311e-03   4.2991179552235789e-03   0.0000000000000000e+00
   1.9210000000000000e+03   4.2802307197106074e-03   4.3396364343826670e-03   0.0000000000000000e+00
   1.9220000000000000e+03   4.2778566759195625e-03   4.3619433691836837e-03   0.0000000000000000e+00
   1.9230000000000000e+03   4.3133527781622841e-03   4.3665177802496456e-03   0.0000000000000000e+00
   1.9240000000000000e+03   4.4868541936304773e-03   4.3517234532387617e-03   0.0000000000000000e+00
   1.9250000000000000e+03   4.3571311093275984e-03   4.3301858625652504e-03   0.0000000000000000e+00
   1.9260000000000000e+03   4.3933943041426088e-03   4.2935063639615006e-03   0.0000000000000000e+00
   1.9270000000000000e+03   4.3365894767668344e-03   4.2461102003228798e-03   0.0000000000000000e+00
   1.9280000000000000e+03   4.1020223527012496e-03   4.1921784032229572e-03   0.0000000000000000e+00
   1.9290000000000000e+03   4.1975426534391442e-03   4.1294508048902506e-03   0.0000000000000000e+00
   1.9300000000000000e+03   4.1191696445024868e-03   4.0461490874081239e-03   0.0000000000000000e+00
   1.9310000000000000e+03   3.9575105198704332e-03   3.9500179810058678e-03   0.0000000000000000e+00
   1.9320000000000000e+03   3.8946444942037747e-03   3.8411181313470618e-03   0.0000000000000000e+00
   1.9330000000000000e+03   3.6709229265292909e-03   3.7152555455782612e-03   0.0000000000000000e+00
   1.9340000000000000e+03   3.5470263217438629e-03   3.5867169232806375e-03   0.0000000000000000e+00
   1.9350000000000000e+03   3.4009770383740603e-03   3.4506663279244057e-03   0.0000000000000000e+00
   1.9360000000000000e+03   3.2979784129029172e-03   3.3113998613230090e-03   0.0000000000000000e+00
   1.9370000000000000e+03   3.1818127052967459e-03   3.1607583331633134e-03   0.0000000000000000e+00
   1.9380000000000000e+03   3.1220894192196293e-03   3.0118276510175041e-03   0.0000000000000000e+00
   1.9390000000000000e+03   2.7857799098485628e-03   2.8580465371632075e-03   0.0000000000000000e+00
   1.9400000000000000e+03   2.7773386907417336e-03   2.6964536769318852e-03   0.0000000000000000e+00
   1.9410000000000000e+03   2.6150426119941851e-03   2.5212123625971776e-03   0.0000000000000000e+00
   1.9420000000000000e+03   2.3905698096240808e-03   2.3410027924259838e-03   0.0000000000000000e+00
   1.9430000000000000e+03   1.9314249931116625e-03   2.1587617857435921e-03   0.0000000000000000e+00
   1.9440000000000000e+03   1.8141775691324852e-03   1.9783186470505774e-03   0.0000000000000000e+00
   1.9450000000000000e+03   1.6589835198434441e-03   1.8054142834349795e-03   0.0000000000000000e+00
   1.9460000000000000e+03   1.6523725128677889e-03   1.6313452412945863e-03   0.0000000000000000e+00
   1.9470000000000000e+03   1.5852174223236035e-03   1.4651576790991386e-03   0.0000000000000000e+00
   1.9480000000000000e+03   1.2843746134001133e-03   1.3006998374902295e-03   0.0000000000000000e+00
   1.9490000000000000e+03   1.0844340546410187e-03   1.1502324719202045e-03   0.0000000000000000e+00
   1.9500000000000000e+03   1.2276920174512137e-03   1.0069550880538868e-03   0.0000000000000000e+00
   1.9510000000000000e+03   9.9353557743436685e-04   8.7752056515237782e-04   0.0000000000000000e+00
   1.9520000000000000e+03   8.3759599433332727e-04   7.5643600832343675e-04   0.0000000000000000e+00
   1.9530000000000000e+03   5.7345372256044835e-04   6.4112637136176708e-04   0.0000000000000000e+00
   1.9540000000000000e+03   4.7251662659417989e-04   5.3461971974479649e-04   0.0000000000000000e+00
   1.9550000000000000e+03   3.5068225879771709e-04   4.4044373022535517e-04   0.0000000000000000e+00
   1.9560000000000000e+03   3.6397956796480177e-04   3.5328862565296455e-04   0.0000000000000000e+00
   1.9570000000000000e+03   2.1215966569504646e-04   2.7742100830818620e-04   0.0000000000000000e+00
   1.9580000000000000e+03   1.8471142838368223e-04   2.1512126659035372e-04   0.0000000000000000e+00
   1.9590000000000000e+03   1.1492288286708705e-04   1.4875463968770165e-04   0.0000000000000000e+00
   1.9600000000000000e+03   3.6532775682456643e-06   9.7692395273501822e-05   0.0000000000000000e+00
   1.9610000000000000e+03   9.0521677527085064e-05   5.4471301685795331e-05   0.0000000000000000e+00
   1.9620000000000000e+03  -2.0368988649546187e-05   2.0236579242694683e-05   0.0000000000000000e+00
   1.9630000000000000e+03   1.0731873787620330e-04  -6.6946170227226059e-06   0.0000000000000000e+00
   1.9640000000000000e+03  -1.1367363310854300e-04  -2.2753138012468625e-05   0.0000000000000000e+00
   1.9650000000000000e+03  -8.5099544956437770e-05  -3.1393913026798550e-05   0.0000000000000000e+00
   1.9660000000000000e+03  -5.8136737658137671e-05  -3.5051085897228167e-05   0.0000000000000000e+00
   1.9670000000000000e+03  -1.2126620310493194e-04  -3.1367586360203196e-05   0.0000000000000000e+00
   1.9680000000000000e+03   1.1210960253117030e-04  -7.7264640143735658e-06   0.0000000000000000e+00
   1.9690000000000000e+03  -1.5530142589804087e-04   1.7313605119307315e-05   0.0000000000000000e+00
   1.9700000000000000e+03  -1.0947793381997607e-04   4.2122104932124399e-05   0.0000000000000000e+00
   1.9710000000000000e+03   1.9713763222215102e-05   6.9487647492045556e-05   0.0000000000000000e+00
   1.9720000000000000e+03   8.1122881443534590e-05   9.7648503184748450e-05   0.0000000000000000e+00
   1.9730000000000000e+03   1.6420116133133991e-04   1.1579270652648183e-04   0.0000000000000000e+00
   1.9740000000000000e+03   2.3720310524006673e-04   1.2987275360746225e-04   0.0000000000000000e+00
   1.9750000000000000e+03   2.0109361495117620e-05   1.4665321484589209e-04   0.0000000000000000e+00
   1.9760000000000000e+03   1.7940321043814482e-04   1.5709087791225464e-04   0.0000000000000000e+00
   1.9770000000000000e+03   1.4197446317924009e-04   1.6349345563071010e-04   0.0000000000000000e+00
   1.9780000000000000e+03   1.7801233124210134e-04   1.6661661608038548e-04   0.0000000000000000e+00
   1.9790000000000000e+03   1.1531083689876042e-04   1.6831437352062624e-04   0.0000000000000000e+00
   1.9800000000000000e+03   1.4082684060593960e-04   1.6517288509817080e-04   0.0000000000000000e+00
   1.9810000000000000e+03   1.0600155236743230e-04   1.5250477058498683e-04   0.0000000000000000e+00
   1.9820000000000000e+03   2.0529171313236438e-04   1.2980044947504064e-04   0.0000000000000000e+00
   1.9830000000000000e+03   5.1650241477502011e-05   1.0100731907373960e-04   0.0000000000000000e+00
   1.9840000000000000e+03   1.1995393838495665e-04   7.0923256143209452e-05   0.0000000000000000e+00
   1.9850000000000000e+03   2.9435707125853388e-05   3.4505966495230903e-05   0.0000000000000000e+00
   1.9860000000000000e+03  -1.6449620000866008e-04  -8.3824455041644128e-06   0.0000000000000000e+00
   1.9870000000000000e+03  -1.3483715644317676e-04  -5.9636235323177810e-05   0.0000000000000000e+00
   1.9880000000000000e+03  -2.2648086366588868e-04  -1.1638384368718354e-04   0.0000000000000000e+00
   1.9890000000000000e+03  -1.8563996694143895e-04  -1.7997648963996921e-04   0.0000000000000000e+00
   1.9900000000000000e+03  -3.3278398028465289e-04  -2.5791899732942282e-04   0.0000000000000000e+00
   1.9910000000000000e+03  -3.6310653803391232e-04  -3.4615057262351304e-04   0.0000000000000000e+00
   1.9920000000000000e+03  -5.1277331939146087e-04  -4.3320940071405075e-04   0.0000000000000000e+00
   1.9930000000000000e+03  -4.8916841324691033e-04  -5.1551026015611231e-04   0.0000000000000000e+00
   1.9940000000000000e+03  -6.6005931075712343e-04  -6.0183914584541166e-04   0.0000000000000000e+00
   1.9950000000000000e+03  -5.0363877046833512e-04  -6.9302686213206519e-04   0.0000000000000000e+00
   1.9960000000000000e+03  -9.4361030478496734e-04  -7.8906049852413458e-04   0.0000000000000000e+00
   1.9970000000000000e+03  -8.4163777058504988e-04  -8.7979757694844061e-04   0.0000000000000000e+00
   1.9980000000000000e+03  -1.1051372301839305e-03  -9.7748732746410312e-04   0.0000000000000000e+00
   1.9990000000000000e+03  -1.0542869204269239e-03  -1.0776053186709611e-03   0.0000000000000000e+00
   2.0000000000000000e+03  -1.1783324179833316e-03  -1.1826651717172963e-03   0.0000000000000000e+00


==> Example_4_y_and_noise.dat <==
   1.0000000000000000e+00   0.0000000000000000e+00   0.0000000000000000e+00
   2.0000000000000000e+00   2.6577412159476007e-02   2.4045205465858899e-06
   3.0000000000000000e+00  -3.2563262853672413e-02   8.4612819952485015e-07
   4.0000000000000000e+00   1.3016046546824669e-02   3.5705518652683590e-06
   5.0000000000000000e+00  -3.2254221541057962e-02   9.3712020485944765e-06
   6.0000000000000000e+00   3.5848516904079569e-03   1.3226135710861257e-05
   7.0000000000000000e+00  -1.6099382886160266e-02   1.9116737945680682e-05
   8.0000000000000000e+00   1.7599639771890840e-02   2.5067544652799250e-05
   9.0000000000000000e+00  -1.1477662258236463e-02   2.6095158866668820e-05
   1.0000000000000000e+01  -6.0365336764634705e-03   2.4549525069794174e-05
   1.1000000000000000e+01   1.1453653750843158e-02   1.9263614816889001e-05
   1.2000000000000000e+01  -5.1736407616798256e-02   1.2580110192158774e-05
   1.3000000000000000e+01  -4.6132751912985215e-02   6.2031655490274409e-06
   1.4000000000000000e+01  -7.3230712902324097e-03  -2.4872250813773937e-06
   1.5000000000000000e+01  -7.6685422859029420e-02  -8.0980335079733509e-06
   1.6000000000000000e+01   3.3896286997916580e-02  -1.4591713609823214e-05
   1.7000000000000000e+01   1.5631933733548431e-02  -1.6304675598505117e-05
   1.8000000000000000e+01  -6.0742670407880034e-02  -2.2961025208579059e-05
   1.9000000000000000e+01   2.8206070459270649e-02  -2.6243681888008236e-05
   2.0000000000000000e+01   3.4730181493312570e-02  -3.0506897139423035e-05
   2.1000000000000000e+01   9.0456172094740862e-03  -3.1136249237289703e-05
   2.2000000000000000e+01  -5.7885546584683978e-02  -3.3093220089639557e-05
   2.3000000000000000e+01  -9.8534144731264820e-03  -3.2331630418945941e-05
   2.4000000000000000e+01  -1.1168999583536631e-02  -2.7817162448172642e-05
   2.5000000000000000e+01   2.1203034225678465e-02  -2.1890130116444209e-05
   2.6000000000000000e+01   6.0399523787948092e-03  -1.4449656187926710e-05
   2.7000000000000000e+01   1.5036655465680580e-02  -7.2024592725197518e-06
   2.8000000000000000e+01  -1.3550823241499416e-03   2.5141667714884367e-06
   2.9000000000000000e+01   4.8449730962879883e-02   7.4921691416189784e-06
   3.0000000000000000e+01   4.4265237423797094e-02   1.5675895419981331e-05
   3.1000000000000000e+01  -2.5741419681595896e-02   2.0734258419588390e-05
   3.2000000000000000e+01  -4.6980278753899095e-03   2.8392096740687813e-05
   3.3000000000000000e+01   1.8301608248192464e-02   3.5402806021551590e-05
   3.4000000000000000e+01   3.2428347197290073e-03   4.4259360537947788e-05
   3.5000000000000000e+01  -1.3010045318581971e-02   5.1288102269495953e-05
   3.6000000000000000e+01   7.4326992437866316e-03   5.6631328948577308e-05
   3.7000000000000000e+01  -4.8219058608506331e-02   6.0291922719126423e-05
   3.8000000000000000e+01   2.7582486684406583e-02   7.3776817782334898e-05
   3.9000000000000000e+01   3.2126352178923089e-02   8.5465156725926314e-05
   4.0000000000000000e+01  -3.2673860117961188e-02   9.4021730124740357e-05
   4.1000000000000000e+01  -5.6009888628163633e-02   1.0321505477823111e-04
   4.2000000000000000e+01  -2.4070813239028010e-03   1.1519271095659468e-04
   4.3000000000000000e+01  -2.8641364931140797e-03   1.2412842834353245e-04
   4.4000000000000000e+01  -3.3778748477565224e-03   1.3426066617292323e-04
   4.5000000000000000e+01  -1.0322219211111755e-02   1.4705651952191489e-04
   4.6000000000000000e+01  -1.9504241771617289e-02   1.5877198500372674e-04
   4.7000000000000000e+01   3.1145811604680641e-02   1.7107788588511321e-04
   4.8000000000000000e+01   3.2462241039226937e-02   1.8255314340952214e-04
   4.9000000000000000e+01   6.4782201876656259e-02   1.9535893343886949e-04
   5.0000000000000000e+01   2.2920392750379562e-02   2.1351245583052530e-04
   5.1000000000000000e+01  -4.6384959475798473e-02   2.3228335706448463e-04
   5.2000000000000000e+01  -2.2374284832659828e-02   2.5339499020243523e-04
   5.3000000000000000e+01  -2.8891688567902248e-02   2.7741693024188011e-04
   5.4000000000000000e+01  -5.5212206453596112e-02   3.0797070712080475e-04
   5.5000000000000000e+01  -5.3436787552030830e-02   3.4048885264564670e-04
   5.6000000000000000e+01   4.5819450401081215e-02   3.7686551958162359e-04
   5.7000000000000000e+01  -4.7961574639280398e-03   4.1106052423890433e-04
   5.8000000000000000e+01  -2.7179592402468367e-02   4.4633334344106556e-04
   5.9000000000000000e+01   2.9119180572194550e-02   4.7452385579330837e-04
   6.0000000000000000e+01  -5.2692215257857056e-02   5.0378341399549907e-04
   6.1000000000000000e+01   3.9515693256963719e-02   5.2852618162862227e-04
   6.2000000000000000e+01  -2.6689552795058982e-03   5.6158080163559525e-04
   6.3000000000000000e+01  -3.8887139783822057e-02   5.9279771502406551e-04
   6.4000000000000000e+01  -1.2238203811315558e-02   6.2088298159208041e-04
   6.5000000000000000e+01  -5.4533695000300024e-02   6.4281773442884343e-04
   6.6000000000000000e+01  -7.0177578496805754e-02   6.6123148343136078e-04
   6.7000000000000000e+01   2.2303252555043876e-03   6.7859232002592633e-04
   6.8000000000000000e+01  -1.3336191610562483e-02   6.9375771242850012e-04
   6.9000000000000000e+01   4.8980390049262017e-03   7.0186081958097308e-04
   7.0000000000000000e+01   3.4167978168519943e-02   7.0370671370102570e-04
   7.1000000000000000e+01   6.0542720000916293e-03   6.9511894192509727e-04
   7.2000000000000000e+01  -2.5980101367006226e-02   6.8580893600254120e-04
   7.3000000000000000e+01   8.4282231677486920e-03   6.7453040274615393e-04
   7.4000000000000000e+01   9.8454220724011679e-03   6.6277298263746418e-04
   7.5000000000000000e+01   2.1615473432242165e-02   6.5022744948371475e-04
   7.6000000000000000e+01   2.3417277681204461e-02   6.4008557088827424e-04
   7.7000000000000000e+01   1.4827443867688611e-02   6.3397969773701141e-04
   7.8000000000000000e+01   7.9111698006009458e-03   6.3786244306141882e-04
   7.9000000000000000e+01   3.2146504495805986e-02   6.4689164517409137e-04
   8.0000000000000000e+01  -8.4700928547994676e-03   6.5995358268043940e-04
   8.1000000000000000e+01  -5.4173608029879576e-02   6.8055029703068990e-04
   8.2000000000000000e+01  -4.1377674320194832e-02   7.0900090670417419e-04
   8.3000000000000000e+01   4.0477863165848865e-02   7.4613259186181481e-04
   8.4000000000000000e+01   2.8099293901037520e-02   7.9414325669106313e-04
   8.5000000000000000e+01  -5.8618085118666292e-02   8.4734099981601397e-04
   8.6000000000000000e+01  -1.4658081499938136e-02   9.1767902819724588e-04
   8.7000000000000000e+01   2.7793123878847952e-02   1.0017728812467214e-03
   8.8000000000000000e+01  -1.5063770387866004e-02   1.0939821258465115e-03
   8.9000000000000000e+01  -6.0765331339289234e-02   1.1977979905278499e-03
   9.0000000000000000e+01  -2.1528676613837652e-03   1.3071326812474846e-03
   9.1000000000000000e+01   4.5112000438543041e-02   1.4335098294145957e-03
   9.2000000000000000e+01   2.2920413744589078e-02   1.5710021164442637e-03
   9.3000000000000000e+01   7.0512468395391250e-04   1.7217746232348363e-03
   9.4000000000000000e+01   3.6720287428611792e-03   1.8889232001218072e-03
   9.5000000000000000e+01   1.3910012236616956e-02   2.0803364182440543e-03
   9.6000000000000000e+01   4.8486732532363307e-03   2.2972623781526633e-03
   9.7000000000000000e+01  -1.2424278702635152e-02   2.5261614767791863e-03
   9.8000000000000000e+01  -2.4427598774576554e-02   2.7778535775142715e-03
   9.9000000000000000e+01  -2.8909535033520038e-02   3.0582825300772090e-03
   1.0000000000000000e+02   3.4863521793506519e-02   3.3641802487080867e-03
   1.0100000000000000e+02   3.0928697396393257e-02   3.6993988309377266e-03
   1.0200000000000000e+02  -2.1590292672970642e-02   4.0723956450543827e-03
   1.0300000000000000e+02   3.8974265741650908e-02   4.4748123394853139e-03
   1.0400000000000000e+02   8.9140109751686417e-02   4.9100676350876688e-03
   1.0500000000000000e+02   2.5332955940968339e-03   5.3905230097092529e-03
   1.0600000000000000e+02  -2.5271583656267461e-02   5.9139178555731075e-03
   1.0700000000000000e+02   3.4358239581119714e-02   6.4773318846611241e-03
   1.0800000000000000e+02  -2.1921744657894841e-03   7.0836083930362085e-03
   1.0900000000000000e+02   4.8703717610032345e-02   7.7241749940816923e-03
   1.1000000000000000e+02  -2.0020458218441423e-05   8.4105756630516483e-03
   1.1100000000000000e+02   2.7124857734850349e-02   9.1525965773249004e-03
   1.1200000000000000e+02  -1.6400117499867205e-03   9.9488486512474879e-03
   1.1300000000000000e+02  -1.9977630051894783e-02   1.0799424073466291e-02
   1.1400000000000000e+02  -4.1370650953905054e-02   1.1707950850163651e-02
   1.1500000000000000e+02   3.8960332723104819e-02   1.2671018872242217e-02
   1.1600000000000000e+02  -1.7294226749143739e-02   1.3696410273308399e-02
   1.1700000000000000e+02  -2.4526698334595608e-02   1.4785777964891557e-02
   1.1800000000000000e+02   3.2483692892519886e-02   1.5938708813949199e-02
   1.1900000000000000e+02   1.1587770144409673e-01   1.7161602050942183e-02
   1.2000000000000000e+02   2.8961860228603725e-02   1.8452307801466471e-02
   1.2100000000000000e+02   2.9077449206198314e-02   1.9812220118916063e-02
   1.2200000000000000e+02  -4.3579453548352499e-02   2.1241717244636353e-02
   1.2300000000000000e+02   8.6547317108679814e-03   2.2741454446733998e-02
   1.2400000000000000e+02   5.0498598885781169e-02   2.4303869475428390e-02
   1.2500000000000000e+02   2.8881189277319440e-02   2.5929323825698403e-02
   1.2600000000000000e+02   6.9257448108746601e-03   2.7622094802040330e-02
   1.2700000000000000e+02   1.0728022163134529e-01   2.9378332836613168e-02
   1.2800000000000000e+02   2.0977513357317963e-02   3.1201216452959812e-02
   1.2900000000000000e+02   4.8981743226124454e-03   3.3087889831676785e-02
   1.3000000000000000e+02   2.8270541284222468e-02   3.5050399070786456e-02
   1.3100000000000000e+02   6.1361618017602280e-02   3.7083678817723592e-02
   1.3200000000000000e+02   3.2863591475485239e-02   3.9184095968288368e-02
   1.3300000000000000e+02   6.3995260545005581e-02   4.1344370875383493e-02
   1.3400000000000000e+02   8.7111135422679870e-02   4.3570184301349173e-02
   1.3500000000000000e+02   3.7781365308040230e-02   4.5852277677734886e-02
   1.3600000000000000e+02   7.4110091442686585e-02   4.8201793407622658e-02
   1.3700000000000000e+02   2.0401449250006875e-02   5.0607205414403666e-02
   1.3800000000000000e+02   7.6979680163025505e-02   5.3061882014270360e-02
   1.3900000000000000e+02   3.0120266519498760e-02   5.5568160276841770e-02
   1.4000000000000000e+02   1.1905595743895059e-01   5.8128257279413800e-02
   1.4100000000000000e+02   6.3299221686327359e-02   6.0732477084391147e-02
   1.4200000000000000e+02   6.0181699507522633e-02   6.3379158955210291e-02
   1.4300000000000000e+02   6.8100304146722662e-02   6.6047820009296140e-02
   1.4400000000000000e+02   8.7260227327328105e-02   6.8745222053746669e-02
   1.4500000000000000e+02   8.8839355409402770e-02   7.1472613351174288e-02
   1.4600000000000000e+02   3.8427028414156121e-02   7.4219353077598374e-02
   1.4700000000000000e+02   6.9757889502056233e-02   7.6982595824056838e-02
   1.4800000000000000e+02   9.3505114892326602e-02   7.9748416755070731e-02
   1.4900000000000000e+02   8.7775282639305091e-02   8.2514340254529278e-02
   1.5000000000000000e+02   6.1404565137924950e-02   8.5271899837334297e-02
   1.5100000000000000e+02   7.0950811978448464e-02   8.8014295849863700e-02
   1.5200000000000000e+02   4.9967058486189167e-02   9.0743172650474449e-02
   1.5300000000000000e+02   9.3341230741905298e-02   9.3451396028542022e-02
   1.5400000000000000e+02   7.6231512130447932e-02   9.6124698557240221e-02
   1.5500000000000000e+02   7.1414627156823451e-02   9.8756735341457944e-02
   1.5600000000000000e+02   6.3969219467029617e-02   1.0134368701586695e-01
   1.5700000000000000e+02   1.0649635643646058e-01   1.0386569584643014e-01
   1.5800000000000000e+02   1.1347203452749116e-01   1.0633297613350899e-01
   1.5900000000000000e+02   1.4000771852335850e-01   1.0872446172828655e-01
   1.6000000000000000e+02   1.1757195504564767e-01   1.1103843174003590e-01
   1.6100000000000000e+02   1.0860472183232810e-01   1.1327064859781727e-01
   1.6200000000000000e+02   9.2694990410766051e-02   1.1541143361894976e-01
   1.6300000000000000e+02   6.8697063430006200e-02   1.1745561289982479e-01
   1.6400000000000000e+02   8.2285219874062773e-02   1.1939284219953726e-01
   1.6500000000000000e+02   1.0944270044961371e-01   1.2122895079029589e-01
   1.6600000000000000e+02   1.1300442615716759e-01   1.2295612149068433e-01
   1.6700000000000000e+02   1.5637965457138267e-01   1.2455930941766880e-01
   1.6800000000000000e+02   1.0881867847853371e-01   1.2604516410226610e-01
   1.6900000000000000e+02   1.8042229384550931e-01   1.2740262251807419e-01
   1.7000000000000000e+02   1.6462876597830370e-01   1.2862484938210528e-01
   1.7100000000000000e+02   1.1655856079154499e-01   1.2971736842276338e-01
   1.7200000000000000e+02   1.6089719355374948e-01   1.3067486134960621e-01
   1.7300000000000000e+02   1.5323086030513106e-01   1.3149326253843482e-01
   1.7400000000000000e+02   1.2801401099055168e-01   1.3216956001102004e-01
   1.7500000000000000e+02   1.1949310830252574e-01   1.3269884866700501e-01
   1.7600000000000000e+02   1.6322134156426754e-01   1.3308047134116960e-01
   1.7700000000000000e+02   1.7743780834196815e-01   1.3331000867073620e-01
   1.7800000000000000e+02   1.0297073254041486e-01   1.3339795785163269e-01
   1.7900000000000000e+02   1.8232740885219739e-01   1.3334131573316840e-01
   1.8000000000000000e+02   9.3471806820398184e-02   1.3314291896036584e-01
   1.8100000000000000e+02   1.4753902075774286e-01   1.3279942716109239e-01
   1.8200000000000000e+02   1.5933567772165486e-01   1.3231777990486357e-01
   1.8300000000000000e+02   1.8969088647416624e-01   1.3169859816406654e-01
   1.8400000000000000e+02   1.5105529483437682e-01   1.3094412618139287e-01
   1.8500000000000000e+02   1.1172405185868114e-01   1.3007073111868037e-01
   1.8600000000000000e+02   1.3810171131750520e-01   1.2907029900987074e-01
   1.8700000000000000e+02   1.4187057297881769e-01   1.2795467119617321e-01
   1.8800000000000000e+02   5.1727192274975797e-02   1.2672686900295591e-01
   1.8900000000000000e+02   1.3476261120066280e-01   1.2540079400977719e-01
   1.9000000000000000e+02   1.6455962194039972e-01   1.2397483576591850e-01
   1.9100000000000000e+02   1.1318413886741417e-01   1.2245784294376583e-01
   1.9200000000000000e+02   1.5649560212564073e-01   1.2085083992831425e-01
   1.9300000000000000e+02   1.8243310862821546e-01   1.1917010641658900e-01
   1.9400000000000000e+02   1.6587724489473335e-01   1.1741667655433932e-01
   1.9500000000000000e+02   9.2183193886385642e-02   1.1559462930424846e-01
   1.9600000000000000e+02   1.1036273427767374e-01   1.1372110339474857e-01
   1.9700000000000000e+02   1.2957383598791244e-01   1.1179959162992249e-01
   1.9800000000000000e+02   7.0673103785884095e-02   1.0984503258450161e-01
   1.9900000000000000e+02   1.4375189579468295e-01   1.0786623168981911e-01
   2.0000000000000000e+02   9.9262825300738600e-02   1.0587032686810101e-01
   2.0100000000000000e+02   5.8216905051423976e-02   1.0385844571116143e-01
   2.0200000000000000e+02   1.7781764787854409e-01   1.0184143018644579e-01
   2.0300000000000000e+02   5.8931379169107907e-02   9.9831247805393347e-02
   2.0400000000000000e+02   1.4512514248247030e-01   9.7832411018834664e-02
   2.0500000000000000e+02   1.0244650340384598e-01   9.5852701389901943e-02
   2.0600000000000000e+02   1.7583319019854426e-01   9.3899982416553895e-02
   2.0700000000000000e+02   1.0024008748450111e-01   9.1980076783926668e-02
   2.0800000000000000e+02   9.6184993904261273e-02   9.0100932566241146e-02
   2.0900000000000000e+02   2.8186757639842165e-02   8.8275830014783216e-02
   2.1000000000000000e+02   3.5306219165895429e-02   8.6507048517394797e-02
   2.1100000000000000e+02   1.1039595514458800e-01   8.4797838178688134e-02
   2.1200000000000000e+02   1.2885109862061464e-01   8.3158113771529610e-02
   2.1300000000000000e+02   4.0254838655915996e-02   8.1580205193127697e-02
   2.1400000000000000e+02   6.6577501098394304e-02   8.0074577806713496e-02
   2.1500000000000000e+02   7.8917422036088661e-02   7.8633019022796263e-02
   2.1600000000000000e+02   3.6854269831007973e-02   7.7266167290605439e-02
   2.1700000000000000e+02   8.4387518131828612e-02   7.5979483901665090e-02
   2.1800000000000000e+02   8.0042340387706218e-02   7.4774617878593366e-02
   2.1900000000000000e+02   1.0839285554788887e-01   7.3650440202307488e-02
   2.2000000000000000e+02   8.0515908150918483e-02   7.2606284285900699e-02
   2.2100000000000000e+02   9.6464617661651680e-02   7.1649518725970585e-02
   2.2200000000000000e+02   8.8986632204485841e-03   7.0776365571549954e-02
   2.2300000000000000e+02   5.8638421782836361e-02   6.9988578420702274e-02
   2.2400000000000000e+02   1.1683395835441146e-02   6.9268097343274229e-02
   2.2500000000000000e+02   7.3649962827585277e-02   6.8618818829398312e-02
   2.2600000000000000e+02   5.7457527590581196e-02   6.8044893833751521e-02
   2.2700000000000000e+02   1.1156497275490310e-01   6.7532966723052548e-02
   2.2800000000000000e+02   3.5172190387405697e-02   6.7095462362839711e-02
   2.2900000000000000e+02   8.4220507819085244e-02   6.6719356534720206e-02
   2.3000000000000000e+02   4.5150465493015643e-02   6.6403813989100280e-02
   2.3100000000000000e+02   3.6942453479406091e-02   6.6141367586010746e-02
   2.3200000000000000e+02   4.5451142764577956e-02   6.5931830076763287e-02
   2.3300000000000000e+02   8.7096624606810114e-02   6.5766683498942421e-02
   2.3400000000000000e+02   1.5043008789014746e-02   6.5639199462021305e-02
   2.3500000000000000e+02   7.5195906513123648e-02   6.5548479722232739e-02
   2.3600000000000000e+02   8.6758612320004147e-02   6.5492510603613455e-02
   2.3700000000000000e+02   5.7410038152015667e-02   6.5467744184326007e-02
   2.3800000000000000e+02   7.5899623444260905e-02   6.5474229256273220e-02
   2.3900000000000000e+02   1.1659219166795148e-01   6.5506553214304972e-02
   2.4000000000000000e+02   2.7902599706249580e-02   6.5547820128696629e-02
   2.4100000000000000e+02  -6.9120210685097855e-03   6.5602590099540004e-02
   2.4200000000000000e+02   8.2222200443432772e-02   6.5665567376999259e-02
   2.4300000000000000e+02   5.0935831532485640e-02   6.5731398816112382e-02
   2.4400000000000000e+02   7.0714869061564295e-02   6.5802293688524027e-02
   2.4500000000000000e+02   3.5023067342343131e-02   6.5870742107428507e-02
   2.4600000000000000e+02   6.0811093882490432e-02   6.5935327646557448e-02
   2.4700000000000000e+02   1.2876949216613512e-01   6.5988779509842679e-02
   2.4800000000000000e+02   4.4843513082646863e-02   6.6038011211337122e-02
   2.4900000000000000e+02   1.0160585297055949e-01   6.6073949108380506e-02
   2.5000000000000000e+02   7.2444993750851311e-02   6.6089540553442253e-02
   2.5100000000000000e+02   5.6760896261544375e-02   6.6089753062612278e-02
   2.5200000000000000e+02   1.3135342981996634e-01   6.6064342280124269e-02
   2.5300000000000000e+02   1.3151441704027578e-01   6.6024366347040689e-02
   2.5400000000000000e+02   9.7419639131184621e-02   6.5969077203124435e-02
   2.5500000000000000e+02   6.9426284858463666e-02   6.5896165576837931e-02
   2.5600000000000000e+02   9.6783652197343861e-02   6.5808402458044785e-02
   2.5700000000000000e+02   8.6706265510670538e-02   6.5708626262978173e-02
   2.5800000000000000e+02   1.1113572119157003e-01   6.5590780442962029e-02
   2.5900000000000000e+02   4.5113578960343043e-02   6.5465850268427453e-02
   2.6000000000000000e+02   6.2479105069887290e-02   6.5332852822474030e-02
   2.6100000000000000e+02   1.0398727068950440e-01   6.5184348347710266e-02
   2.6200000000000000e+02   2.4841993455707680e-02   6.5029975619298852e-02
   2.6300000000000000e+02   5.3658823587287581e-02   6.4880462065318306e-02
   2.6400000000000000e+02   1.1328459394866600e-01   6.4737618967065882e-02
   2.6500000000000000e+02   7.6695003489591698e-02   6.4593129999210422e-02
   2.6600000000000000e+02   7.6001109384524923e-02   6.4456879829256727e-02
   2.6700000000000000e+02   6.6128708153774043e-02   6.4322554592320919e-02
   2.6800000000000000e+02   8.9899280881704041e-02   6.4206849281451969e-02
   2.6900000000000000e+02   9.4697241806931121e-02   6.4108946059273572e-02
   2.7000000000000000e+02   7.2352099546175955e-02   6.4025622127345472e-02
   2.7100000000000000e+02   5.0147982030926692e-02   6.3959761156170483e-02
   2.7200000000000000e+02   4.3206080560927437e-02   6.3917588931571234e-02
   2.7300000000000000e+02   4.6346072672190507e-02   6.3906493816697163e-02
   2.7400000000000000e+02   1.4266772498857057e-02   6.3919439905671907e-02
   2.7500000000000000e+02   2.9404684679864061e-02   6.3963106205324624e-02
   2.7600000000000000e+02   9.8127060646050451e-02   6.4033399982454109e-02
   2.7700000000000000e+02   8.5235318618236675e-02   6.4134154595785101e-02
   2.7800000000000000e+02   7.4068844277941276e-02   6.4264372870560443e-02
   2.7900000000000000e+02   3.9611707376537832e-02   6.4417408473275553e-02
   2.8000000000000000e+02   9.8304787116757109e-02   6.4605618402953077e-02
   2.8100000000000000e+02   2.5658644415050141e-02   6.4812431788932270e-02
   2.8200000000000000e+02   5.0762822456613156e-02   6.5040970859861297e-02
   2.8300000000000000e+02   6.2741483019109937e-02   6.5291443606558655e-02
   2.8400000000000000e+02   8.5159151603671310e-02   6.5560427519494147e-02
   2.8500000000000000e+02   1.0400648373138455e-01   6.5837618297520217e-02
   2.8600000000000000e+02   4.0247454165162205e-02   6.6113943129496880e-02
   2.8700000000000000e+02   6.1265199205497001e-02   6.6390575848200337e-02
   2.8800000000000000e+02   7.5827212622605791e-02   6.6670140736736203e-02
   2.8900000000000000e+02   3.6494651116521268e-02   6.6948354270470564e-02
   2.9000000000000000e+02   1.3991102912657538e-01   6.7222728586812441e-02
   2.9100000000000000e+02   5.0000912392291652e-02   6.7483485679274230e-02
   2.9200000000000000e+02   2.8212717202604133e-02   6.7723105399594571e-02
   2.9300000000000000e+02   2.1453376083902090e-02   6.7939097817526981e-02
   2.9400000000000000e+02   4.7147914146468392e-02   6.8114006301753863e-02
   2.9500000000000000e+02   5.5491916567567558e-02   6.8247776206930483e-02
   2.9600000000000000e+02   9.6843450273004006e-02   6.8330283844618381e-02
   2.9700000000000000e+02   2.8047778143903690e-02   6.8357854480396427e-02
   2.9800000000000000e+02   1.0535512308548670e-01   6.8323595151356359e-02
   2.9900000000000000e+02   5.5813861522010039e-02   6.8216847965503688e-02
   3.0000000000000000e+02   5.3872023503157847e-02   6.8026150070951238e-02
   3.0100000000000000e+02   8.5408192232530350e-02   6.7751508127299201e-02
   3.0200000000000000e+02   6.7512170385154058e-02   6.7383610804388275e-02
   3.0300000000000000e+02   7.6739002066505260e-02   6.6909460053152417e-02
   3.0400000000000000e+02   3.5289041839823621e-02   6.6327332532146815e-02
   3.0500000000000000e+02   6.7203926580463522e-02   6.5636752068746251e-02
   3.0600000000000000e+02   3.7555534606133242e-02   6.4819918723510603e-02
   3.0700000000000000e+02   4.1315707613981081e-02   6.3876291351966055e-02
   3.0800000000000000e+02   1.1623175105633013e-01   6.2803123442289749e-02
   3.0900000000000000e+02   3.2887941937727129e-02   6.1602398569305800e-02
   3.1000000000000000e+02   4.9032099504621007e-02   6.0266167130221954e-02
   3.1100000000000000e+02   8.4953659071845322e-02   5.8788719382569396e-02
   3.1200000000000000e+02   2.4516277862943157e-02   5.7169858500647215e-02
   3.1300000000000000e+02   7.8473051952518524e-02   5.5403031376006467e-02
   3.1400000000000000e+02   5.0564834043290895e-02   5.3493557369358957e-02
   3.1500000000000000e+02   8.4178099933867101e-02   5.1440225214447674e-02
   3.1600000000000000e+02   6.9226906556183535e-02   4.9246213477030079e-02
   3.1700000000000000e+02   4.3761949492609017e-02   4.6912533967694979e-02
   3.1800000000000000e+02  -7.8142708012798184e-03   4.4437181100737584e-02
   3.1900000000000000e+02   1.0191391529396965e-02   4.1825982553387722e-02
   3.2000000000000000e+02   2.5861509979201606e-02   3.9084162070576571e-02
   3.2100000000000000e+02  -1.3730665605155012e-04   3.6217324075824835e-02
   3.2200000000000000e+02   3.1259240082576432e-03   3.3225608899514085e-02
   3.2300000000000000e+02   3.4178861002787594e-03   3.0126023796601644e-02
   3.2400000000000000e+02   2.6670790704021060e-02   2.6927685352682577e-02
   3.2500000000000000e+02   6.4208221068749891e-02   2.3637477934183748e-02
   3.2600000000000000e+02   1.1838058083411616e-02   2.0267910425832879e-02
   3.2700000000000000e+02  -1.7385790434924390e-02   1.6823936995878457e-02
   3.2800000000000000e+02   2.6300777138743729e-02   1.3307611231685456e-02
   3.2900000000000000e+02  -1.0742514478979861e-02   9.7343455035973706e-03
   3.3000000000000000e+02  -1.7932398690451500e-02   6.1129866802403674e-03
   3.3100000000000000e+02   3.8723861333874385e-02   2.4668903282161030e-03
   3.3200000000000000e+02  -9.9314868352202244e-03  -1.2030445831764213e-03
   3.3300000000000000e+02   3.3327882795458515e-02  -4.8884187931757198e-03
   3.3400000000000000e+02  -2.3644389633375684e-02  -8.5761050709352808e-03
   3.3500000000000000e+02   7.9270328841441438e-04  -1.2246301689805006e-02
   3.3600000000000000e+02  -8.4633030386376384e-03  -1.5892662234336302e-02
   3.3700000000000000e+02   1.0069411286420679e-02  -1.9510719835373492e-02
   3.3800000000000000e+02  -5.0668532327154570e-02  -2.3084721053382346e-02
   3.3900000000000000e+02  -2.4244713477974657e-02  -2.6598510174060886e-02
   3.4000000000000000e+02  -3.4029483192459714e-02  -3.0038112877380875e-02
   3.4100000000000000e+02  -8.0244202314364660e-02  -3.3397747741190503e-02
   3.4200000000000000e+02  -6.4998675321144006e-02  -3.6664936729673525e-02
   3.4300000000000000e+02  -2.7969907996796481e-03  -3.9840283384487071e-02
   3.4400000000000000e+02   1.2655757697723306e-02  -4.2901628861938386e-02
   3.4500000000000000e+02  -8.0119006878184629e-02  -4.5849445543430879e-02
   3.4600000000000000e+02  -3.9305546288722001e-02  -4.8678216309532896e-02
   3.4700000000000000e+02  -6.0202880181334739e-02  -5.1384229275876762e-02
   3.4800000000000000e+02  -5.9885627987152822e-02  -5.3960541008972428e-02
   3.4900000000000000e+02  -5.6985372422926964e-02  -5.6403539655205212e-02
   3.5000000000000000e+02  -6.7932879392591322e-02  -5.8705382519734277e-02
   3.5100000000000000e+02  -5.6391304884304598e-02  -6.0863678673591444e-02
   3.5200000000000000e+02  -9.0880912132544414e-02  -6.2871271879242838e-02
   3.5300000000000000e+02   5.4254451399615156e-03  -6.4735824885781543e-02
   3.5400000000000000e+02  -7.2735648963382069e-02  -6.6452134435316057e-02
   3.5500000000000000e+02  -4.1542483455681227e-02  -6.8013245539415873e-02
   3.5600000000000000e+02  -5.0473236346953540e-02  -6.9419582560278248e-02
   3.5700000000000000e+02  -1.2828856020343607e-01  -7.0684649887199288e-02
   3.5800000000000000e+02  -1.0444640581887858e-01  -7.1805943566096819e-02
   3.5900000000000000e+02  -4.2050457371721542e-02  -7.2797513992962165e-02
   3.6000000000000000e+02  -2.0343367839569498e-02  -7.3657543161580366e-02
   3.6100000000000000e+02  -8.3543403768046948e-02  -7.4399636487123721e-02
   3.6200000000000000e+02  -1.0549255603398612e-01  -7.5023669115886163e-02
   3.6300000000000000e+02  -1.1944912517715089e-01  -7.5536310066314921e-02
   3.6400000000000000e+02  -7.4657419532421429e-02  -7.5942412521364175e-02
   3.6500000000000000e+02  -9.4842598749699497e-02  -7.6255093014194184e-02
   3.6600000000000000e+02  -4.1755624926517416e-02  -7.6483102334336653e-02
   3.6700000000000000e+02  -9.1768717805362304e-02  -7.6640826722117916e-02
   3.6800000000000000e+02  -6.8788692897863546e-02  -7.6732579464624667e-02
   3.6900000000000000e+02  -1.2327753920283263e-02  -7.6773943387417498e-02
   3.7000000000000000e+02  -3.6430458530879957e-02  -7.6778768357711469e-02
   3.7100000000000000e+02  -1.9922212620778458e-02  -7.6748984100292170e-02
   3.7200000000000000e+02  -1.2557064368601378e-01  -7.6696412529633273e-02
   3.7300000000000000e+02  -7.8599753265606490e-02  -7.6633273498172921e-02
   3.7400000000000000e+02  -7.6041700515563360e-02  -7.6561282847761175e-02
   3.7500000000000000e+02  -6.2316486200184519e-02  -7.6498512115894826e-02
   3.7600000000000000e+02  -7.4025524707928544e-02  -7.6454731333393269e-02
   3.7700000000000000e+02  -5.7005438598004929e-02  -7.6430958475215249e-02
   3.7800000000000000e+02  -1.0241870443184262e-01  -7.6440231187143645e-02
   3.7900000000000000e+02  -4.0883978129973311e-02  -7.6488276456260301e-02
   3.8000000000000000e+02  -4.2139244200940132e-02  -7.6576516389849913e-02
   3.8100000000000000e+02  -1.9466751540421115e-02  -7.6719609070533767e-02
   3.8200000000000000e+02  -1.2607949464243326e-01  -7.6923021578428369e-02
   3.8300000000000000e+02  -8.4549253550906839e-02  -7.7194940080648908e-02
   3.8400000000000000e+02  -2.1630677184698778e-02  -7.7534094438997628e-02
   3.8500000000000000e+02  -8.9803436651349655e-02  -7.7953557307663679e-02
   3.8600000000000000e+02  -1.4176671058406298e-01  -7.8450739034969838e-02
   3.8700000000000000e+02  -2.5352278402288299e-02  -7.9023361610240164e-02
   3.8800000000000000e+02  -1.2756311826504241e-01  -7.9678190953902828e-02
   3.8900000000000000e+02  -2.5483568355308149e-02  -8.0417447221687116e-02
   3.9000000000000000e+02  -7.9950495060428589e-02  -8.1243041984028291e-02
   3.9100000000000000e+02  -5.8691974842216804e-02  -8.2142253429623252e-02
   3.9200000000000000e+02  -6.7683217200540172e-02  -8.3116299252113598e-02
   3.9300000000000000e+02  -8.7259940507494457e-02  -8.4164868021458589e-02
   3.9400000000000000e+02  -1.0552266760635742e-01  -8.5276617364693913e-02
   3.9500000000000000e+02  -8.4432350016829791e-02  -8.6441054254181734e-02
   3.9600000000000000e+02  -8.3603142347039763e-02  -8.7656735722950324e-02
   3.9700000000000000e+02  -1.4454382089309964e-01  -8.8918649797866872e-02
   3.9800000000000000e+02  -6.8061907346703296e-02  -9.0217667971658241e-02
   3.9900000000000000e+02  -5.1064091424068377e-02  -9.1556435009363765e-02
   4.0000000000000000e+02  -4.1574345412471417e-02  -9.2919217644238244e-02
   4.0100000000000000e+02  -5.5036370370573372e-02  -9.4299562940463710e-02
   4.0200000000000000e+02  -1.0992644291663993e-01  -9.5684935083222733e-02
   4.0300000000000000e+02  -1.0003777421920501e-01  -9.7059262851769731e-02
   4.0400000000000000e+02  -6.8241671069618356e-02  -9.8419968411731493e-02
   4.0500000000000000e+02  -4.1797868734370039e-02  -9.9758053593979268e-02
   4.0600000000000000e+02  -7.0446554237092146e-02  -1.0106075192187329e-01
   4.0700000000000000e+02  -1.4107864962618499e-01  -1.0232552113988762e-01
   4.0800000000000000e+02  -1.4069868259896812e-01  -1.0353898703067686e-01
   4.0900000000000000e+02  -1.4028355421570265e-01  -1.0468654679524253e-01
   4.1000000000000000e+02  -1.1824626120728957e-01  -1.0576884723898497e-01
   4.1100000000000000e+02  -1.1495484803959939e-01  -1.0676910865719030e-01
   4.1200000000000000e+02  -1.0174685566388569e-01  -1.0768992874003695e-01
   4.1300000000000000e+02  -6.6279361534670539e-02  -1.0852204292786534e-01
   4.1400000000000000e+02  -1.6495411534101367e-01  -1.0926057336503364e-01
   4.1500000000000000e+02  -1.2084859369310266e-01  -1.0988818450259945e-01
   4.1600000000000000e+02  -8.5978883522202815e-02  -1.1040934330827000e-01
   4.1700000000000000e+02  -1.4314070304835225e-01  -1.1081810579725040e-01
   4.1800000000000000e+02  -7.6031202580734453e-02  -1.1111463496986841e-01
   4.1900000000000000e+02  -1.4156981117259379e-01  -1.1130127158079602e-01
   4.2000000000000000e+02  -5.3105175248741636e-02  -1.1137642965730711e-01
   4.2100000000000000e+02  -1.1856905472194947e-01  -1.1133347745143045e-01
   4.2200000000000000e+02  -1.3646460591641887e-01  -1.1116998619622526e-01
   4.2300000000000000e+02  -9.3911825088285300e-02  -1.1089461488127159e-01
   4.2400000000000000e+02  -1.5346708741001822e-01  -1.1050072877303185e-01
   4.2500000000000000e+02  -1.3833506432180362e-01  -1.0999435970442598e-01
   4.2600000000000000e+02  -5.7662282588182213e-02  -1.0938115665430267e-01
   4.2700000000000000e+02  -1.3266966491585946e-01  -1.0867178450555061e-01
   4.2800000000000000e+02  -1.4955212165665197e-01  -1.0786537424061950e-01
   4.2900000000000000e+02  -1.9486895620786271e-01  -1.0696231339846238e-01
   4.3000000000000000e+02  -1.1731739238568405e-01  -1.0597642829274390e-01
   4.3100000000000000e+02  -1.6599115686616062e-01  -1.0492140286564453e-01
   4.3200000000000000e+02  -1.0087727916376192e-01  -1.0379838005351597e-01
   4.3300000000000000e+02  -5.1178276291770186e-02  -1.0261888778150603e-01
   4.3400000000000000e+02  -1.3606118033701681e-01  -1.0138745129053446e-01
   4.3500000000000000e+02  -1.0000918032269840e-01  -1.0011498146349668e-01
   4.3600000000000000e+02  -1.0113202132447593e-01  -9.8809656453539937e-02
   4.3700000000000000e+02  -1.0356221041964542e-01  -9.7483181470218491e-02
   4.3800000000000000e+02  -1.0777704393165065e-01  -9.6145836271504928e-02
   4.3900000000000000e+02  -1.1815130528267047e-01  -9.4806632592605800e-02
   4.4000000000000000e+02  -6.7591165317704024e-02  -9.3476891052377886e-02
   4.4100000000000000e+02  -7.5878799028312335e-02  -9.2166642115066880e-02
   4.4200000000000000e+02  -4.3617268698826379e-02  -9.0878016152499255e-02
   4.4300000000000000e+02  -9.8663279608404375e-02  -8.9635898921641519e-02
   4.4400000000000000e+02  -7.6151844157197113e-02  -8.8450428882748233e-02
   4.4500000000000000e+02  -7.7119380093720838e-02  -8.7311684439223380e-02
   4.4600000000000000e+02  -1.1561789033661188e-01  -8.6223110532159933e-02
   4.4700000000000000e+02  -6.0587723320040816e-02  -8.5200556267828853e-02
   4.4800000000000000e+02  -6.0400793236346839e-02  -8.4250886909561687e-02
   4.4900000000000000e+02  -1.3279262695293081e-01  -8.3382183833502377e-02
   4.5000000000000000e+02  -1.0607978325451517e-01  -8.2602881787045668e-02
   4.5100000000000000e+02  -6.9011480485740434e-02  -8.1899302418521835e-02
   4.5200000000000000e+02  -9.6785474047931225e-02  -8.1279648608541574e-02
   4.5300000000000000e+02  -6.6591168374362908e-02  -8.0751629641163461e-02
   4.5400000000000000e+02  -2.5410374964858227e-02  -8.0308302929702063e-02
   4.5500000000000000e+02  -5.9518960576621406e-02  -7.9964909053477348e-02
   4.5600000000000000e+02  -8.9733413279654811e-02  -7.9704294906557269e-02
   4.5700000000000000e+02  -3.7960391503734037e-02  -7.9525975217254671e-02
   4.5800000000000000e+02  -1.2112501626740811e-01  -7.9434694897286259e-02
   4.5900000000000000e+02   1.8838628322370085e-02  -7.9420548089015441e-02
   4.6000000000000000e+02  -1.0637161992771292e-01  -7.9478937621354107e-02
   4.6100000000000000e+02  -1.3876371934819726e-01  -7.9604085014742323e-02
   4.6200000000000000e+02  -1.1683859917648309e-01  -7.9786746016135834e-02
   4.6300000000000000e+02  -8.4749361699825720e-02  -8.0026327861229665e-02
   4.6400000000000000e+02  -8.9474916458986462e-02  -8.0313443223444525e-02
   4.6500000000000000e+02  -8.3872707501316479e-02  -8.0644249589034933e-02
   4.6600000000000000e+02  -3.7432314215039938e-02  -8.1010206787759845e-02
   4.6700000000000000e+02  -1.4840385110921039e-01  -8.1402600787055149e-02
   4.6800000000000000e+02  -1.1356319795070338e-01  -8.1818627570141036e-02
   4.6900000000000000e+02  -7.0129686293951207e-02  -8.2241393702535512e-02
   4.7000000000000000e+02  -6.7651885677150039e-02  -8.2654601713122958e-02
   4.7100000000000000e+02  -7.4818264343904303e-02  -8.3050697889005029e-02
   4.7200000000000000e+02  -5.9439909837690985e-02  -8.3424408726072777e-02
   4.7300000000000000e+02  -5.9066686802700608e-02  -8.3763369276821376e-02
   4.7400000000000000e+02  -6.3084143037580642e-02  -8.4064582171716043e-02
   4.7500000000000000e+02  -9.2555318339292411e-02  -8.4317744303415390e-02
   4.7600000000000000e+02  -7.8458574085588081e-02  -8.4522628067513900e-02
   4.7700000000000000e+02  -5.3128193950195766e-02  -8.4670090032932577e-02
   4.7800000000000000e+02  -6.3607193382289651e-02  -8.4752509568177509e-02
   4.7900000000000000e+02  -4.6692645959600522e-02  -8.4760793436910467e-02
   4.8000000000000000e+02  -5.4445529474987375e-02  -8.4689480015524052e-02
   4.8100000000000000e+02  -9.9825074326039681e-02  -8.4536242347018065e-02
   4.8200000000000000e+02  -1.1174401499995815e-01  -8.4297859503910930e-02
   4.8300000000000000e+02  -5.9612346438925858e-02  -8.3966072877459427e-02
   4.8400000000000000e+02  -6.7478729481364491e-02  -8.3531037110382705e-02
   4.8500000000000000e+02  -8.8255552454275327e-02  -8.3003119841928194e-02
   4.8600000000000000e+02  -9.4047460641911912e-02  -8.2376289525372320e-02
   4.8700000000000000e+02  -7.8761838367893619e-02  -8.1655833085782448e-02
   4.8800000000000000e+02  -9.0014305082475682e-02  -8.0843571976656342e-02
   4.8900000000000000e+02  -1.1645276738633376e-01  -7.9935876829688321e-02
   4.9000000000000000e+02  -8.2333953748062308e-02  -7.8931556693954241e-02
   4.9100000000000000e+02  -9.1405597066041025e-02  -7.7838218147680757e-02
   4.9200000000000000e+02  -7.0812404203680124e-02  -7.6659119519093544e-02
   4.9300000000000000e+02  -7.7470157491938182e-02  -7.5391524185433073e-02
   4.9400000000000000e+02  -7.0606014364108308e-02  -7.4053923444103414e-02
   4.9500000000000000e+02  -3.6477990156853123e-02  -7.2649841937912338e-02
   4.9600000000000000e+02  -8.7868859499343144e-02  -7.1191126787110093e-02
   4.9700000000000000e+02  -1.3512189819904361e-01  -6.9682685439427600e-02
   4.9800000000000000e+02  -6.7792543020054108e-02  -6.8130834407424276e-02
   4.9900000000000000e+02  -1.0039398879191305e-01  -6.6542904562207655e-02
   5.0000000000000000e+02  -6.8806626852746106e-02  -6.4932818813473361e-02
   5.0100000000000000e+02  -5.5305762485495812e-02  -6.3300671090234364e-02
   5.0200000000000000e+02  -1.1297106625016928e-01  -6.1660559237447954e-02
   5.0300000000000000e+02  -7.1411738272970565e-02  -6.0024177227440204e-02
   5.0400000000000000e+02  -1.3408490262054959e-01  -5.8406621521648654e-02
   5.0500000000000000e+02  -7.2403115657478534e-02  -5.6817666188808132e-02
   5.0600000000000000e+02  -6.2772803727904447e-02  -5.5259854387598104e-02
   5.0700000000000000e+02  -4.3135085530006313e-02  -5.3745080916276868e-02
   5.0800000000000000e+02   5.6557625692337660e-04  -5.2277594072189994e-02
   5.0900000000000000e+02  -1.0470673513126151e-01  -5.0875187058229111e-02
   5.1000000000000000e+02  -4.3436403156795783e-02  -4.9538885873439735e-02
   5.1100000000000000e+02  -5.5967378769189530e-02  -4.8284844401001698e-02
   5.1200000000000000e+02  -2.1652668380160892e-02  -4.7127957216115596e-02
   5.1300000000000000e+02  -6.6618976340466929e-02  -4.6059455516921984e-02
   5.1400000000000000e+02  -5.1509266593517782e-02  -4.5090632620565070e-02
   5.1500000000000000e+02  -6.4043949114670456e-02  -4.4221866236005415e-02
   5.1600000000000000e+02  -1.1636256778571435e-01  -4.3459102111210124e-02
   5.1700000000000000e+02  -6.8753210055905789e-02  -4.2803570230767127e-02
   5.1800000000000000e+02  -2.8356307041039478e-02  -4.2260223214666541e-02
   5.1900000000000000e+02  -7.7815268550763331e-03  -4.1825726725180465e-02
   5.2000000000000000e+02   1.0456600375558560e-02  -4.1505143261189648e-02
   5.2100000000000000e+02  -8.2428521155334694e-02  -4.1292633397510020e-02
   5.2200000000000000e+02   2.4629389967132168e-03  -4.1186256078904193e-02
   5.2300000000000000e+02  -5.9044778910106885e-02  -4.1174898436199682e-02
   5.2400000000000000e+02   3.5818673158244496e-02  -4.1265246082516860e-02
   5.2500000000000000e+02  -5.8103927031150665e-02  -4.1445924883332846e-02
   5.2600000000000000e+02  -5.4793850406839241e-02  -4.1718693356052265e-02
   5.2700000000000000e+02  -4.7793786612508320e-02  -4.2070354506600502e-02
   5.2800000000000000e+02  -9.8160587612925107e-02  -4.2490304117489018e-02
   5.2900000000000000e+02  -3.0526860106072334e-02  -4.2975970743567446e-02
   5.3000000000000000e+02  -7.5049539599674725e-02  -4.3518482660869898e-02
   5.3100000000000000e+02  -7.8906918873412529e-02  -4.4104855707460616e-02
   5.3200000000000000e+02  -5.2855789999220651e-02  -4.4725578528478901e-02
   5.3300000000000000e+02   7.8196016520019340e-03  -4.5367179997319138e-02
   5.3400000000000000e+02  -2.8144174607422408e-02  -4.6005831037588950e-02
   5.3500000000000000e+02  -2.8453420782151750e-02  -4.6641428805317589e-02
   5.3600000000000000e+02   9.6635193691572488e-03  -4.7265338297346374e-02
   5.3700000000000000e+02  -1.0223489970429420e-01  -4.7863643089734384e-02
   5.3800000000000000e+02  -4.1643610798819355e-02  -4.8423722852933858e-02
   5.3900000000000000e+02  -2.1326598851481179e-02  -4.8927909647567477e-02
   5.4000000000000000e+02  -5.9195350349930467e-02  -4.9365321079914218e-02
   5.4100000000000000e+02  -7.4680516046167253e-02  -4.9732689313570659e-02
   5.4200000000000000e+02  -9.6113480999683865e-02  -5.0008889177806097e-02
   5.4300000000000000e+02   9.0311133764912691e-03  -5.0205152560698144e-02
   5.4400000000000000e+02   1.2251657054899757e-02  -5.0300137062136950e-02
   5.4500000000000000e+02  -4.4538835624601029e-02  -5.0285498893843830e-02
   5.4600000000000000e+02  -4.6362921589734360e-02  -5.0151691375517483e-02
   5.4700000000000000e+02  -5.1524192230909621e-02  -4.9889417328514901e-02
   5.4800000000000000e+02  -8.9439808596768838e-02  -4.9495526076349057e-02
   5.4900000000000000e+02  -8.9884733449333981e-02  -4.8971218528225238e-02
   5.5000000000000000e+02  -3.7472457211141938e-02  -4.8309964991805621e-02
   5.5100000000000000e+02  -2.0123119850153515e-02  -4.7503571215870247e-02
   5.5200000000000000e+02  -9.0909651631525062e-02  -4.6556359297672351e-02
   5.5300000000000000e+02  -6.3156343577249335e-03  -4.5477252144230158e-02
   5.5400000000000000e+02  -8.0948767687621936e-03  -4.4266411536865280e-02
   5.5500000000000000e+02  -4.8366988266427935e-02  -4.2914209217374544e-02
   5.5600000000000000e+02  -6.3064628664275355e-02  -4.1431417291307865e-02
   5.5700000000000000e+02  -4.3490490010441432e-02  -3.9808587925375283e-02
   5.5800000000000000e+02  -3.2389014568487154e-02  -3.8063619694779775e-02
   5.5900000000000000e+02  -1.9516365384211237e-02  -3.6198320314940947e-02
   5.6000000000000000e+02  -5.5123565395825164e-02  -3.4229893842549396e-02
   5.6100000000000000e+02  -4.2058057395217119e-02  -3.2166335317657113e-02
   5.6200000000000000e+02  -4.4979435325791357e-02  -3.0013193765471048e-02
   5.6300000000000000e+02   5.0473337493068225e-03  -2.7783593731293226e-02
   5.6400000000000000e+02  -3.4218524146321733e-02  -2.5493291149312442e-02
   5.6500000000000000e+02  -2.1268353465397398e-02  -2.3146914145914726e-02
   5.6600000000000000e+02  -4.7969795710723961e-02  -2.0759566355939323e-02
   5.6700000000000000e+02  -9.4969660213906126e-02  -1.8346905710793285e-02
   5.6800000000000000e+02  -6.0285701575106855e-02  -1.5918095944715598e-02
   5.6900000000000000e+02   1.6883943253005254e-02  -1.3485768979517795e-02
   5.7000000000000000e+02  -1.3066636098195465e-02  -1.1060452241026695e-02
   5.7100000000000000e+02   3.9158131697405993e-02  -8.6551239705583705e-03
   5.7200000000000000e+02  -3.6131683307743495e-02  -6.2940548796716509e-03
   5.7300000000000000e+02  -5.4809456369699486e-02  -3.9825158628528281e-03
   5.7400000000000000e+02  -1.4916359038924631e-02  -1.7347152200790574e-03
   5.7500000000000000e+02   2.6364091651583411e-02   4.2789560712120354e-04
   5.7600000000000000e+02   1.0273717974311064e-02   2.4963323365988000e-03
   5.7700000000000000e+02   2.5348122144922772e-04   4.4625791695074657e-03
   5.7800000000000000e+02  -2.5522731045297044e-02   6.3175121493444291e-03
   5.7900000000000000e+02  -1.6602377207888572e-02   8.0407030323438773e-03
   5.8000000000000000e+02  -9.4431040527385851e-02   9.6314478918050200e-03
   5.8100000000000000e+02  -7.6337522716780678e-03   1.1079916777139912e-02
   5.8200000000000000e+02   4.2466503154221451e-02   1.2386118758468824e-02
   5.8300000000000000e+02   5.1676748599729122e-02   1.3536272119388645e-02
   5.8400000000000000e+02   3.0769938293686155e-02   1.4529960551049057e-02
   5.8500000000000000e+02   1.5256491436511248e-02   1.5360824323436295e-02
   5.8600000000000000e+02   3.3864087482009197e-02   1.6029071960323837e-02
   5.8700000000000000e+02  -3.1540515008468328e-02   1.6541630629854392e-02
   5.8800000000000000e+02   4.7391848163244453e-02   1.6880869634379070e-02
   5.8900000000000000e+02  -4.3699664050317055e-03   1.7052861195060796e-02
   5.9000000000000000e+02  -1.0122920138293353e-02   1.7069394056925907e-02
   5.9100000000000000e+02   5.5057087183723180e-02   1.6938412482537368e-02
   5.9200000000000000e+02  -3.7721750199596088e-02   1.6661156122442990e-02
   5.9300000000000000e+02   4.4886845614960112e-02   1.6242683659927343e-02
   5.9400000000000000e+02   4.7632188675745327e-02   1.5691707316146799e-02
   5.9500000000000000e+02   2.1279155909044646e-02   1.5021374894271562e-02
   5.9600000000000000e+02   1.2158935623434494e-02   1.4232210886241379e-02
   5.9700000000000000e+02   3.6036779626222815e-02   1.3333877703008042e-02
   5.9800000000000000e+02   1.6991916036123454e-02   1.2345322195172750e-02
   5.9900000000000000e+02  -4.5956607071656982e-02   1.1276247186937911e-02
   6.0000000000000000e+02   2.8212777174507736e-02   1.0135675451587627e-02
   6.0100000000000000e+02   2.3610253741128000e-02   8.9395807884489961e-03
   6.0200000000000000e+02  -2.7992650038771615e-02   7.6973178020837930e-03
   6.0300000000000000e+02   2.6058691314621473e-02   6.4286105644708325e-03
   6.0400000000000000e+02   5.5674837039313543e-02   5.1399838972295683e-03
   6.0500000000000000e+02   3.1185071799192023e-02   3.8399385930721649e-03
   6.0600000000000000e+02   2.1851753251612632e-02   2.5491142573548678e-03
   6.0700000000000000e+02  -1.7415757402448950e-02   1.2822269217342918e-03
   6.0800000000000000e+02  -2.1236512948026042e-02   4.5456635875629989e-05
   6.0900000000000000e+02   1.5274210308372301e-03  -1.1438701513305778e-03
   6.1000000000000000e+02   2.5971441997502176e-02  -2.2835222563384909e-03
   6.1100000000000000e+02   5.3741832207512247e-02  -3.3641752755845696e-03
   6.1200000000000000e+02   2.6395000900574384e-02  -4.3645355187231895e-03
   6.1300000000000000e+02   4.9042534319125621e-02  -5.2697558999878482e-03
   6.1400000000000000e+02  -9.0263732918218972e-04  -6.0782298078437928e-03
   6.1500000000000000e+02  -3.4471278176399722e-02  -6.7831288418383675e-03
   6.1600000000000000e+02   1.3658542555732098e-02  -7.3805229919030003e-03
   6.1700000000000000e+02   4.2926188653773956e-02  -7.8505159727122638e-03
   6.1800000000000000e+02   3.6696030717698586e-02  -8.2017951116062863e-03
   6.1900000000000000e+02  -6.7205322220809327e-02  -8.4310652392427729e-03
   6.2000000000000000e+02  -9.4492930411303327e-03  -8.5297668251640996e-03
   6.2100000000000000e+02  -4.6668933773640370e-02  -8.4984345953547178e-03
   6.2200000000000000e+02  -2.9324183953194798e-02  -8.3353352084439957e-03
   6.2300000000000000e+02   5.4918036939032897e-02  -8.0449874134618654e-03
   6.2400000000000000e+02   1.3205028304117874e-03  -7.6369431034046358e-03
   6.2500000000000000e+02  -1.6758884071627640e-02  -7.1214143985936680e-03
   6.2600000000000000e+02   4.8844146881708364e-02  -6.4976459083069303e-03
   6.2700000000000000e+02  -1.8449746159243025e-02  -5.7815078856325334e-03
   6.2800000000000000e+02  -2.8024707680914831e-02  -4.9632267268340012e-03
   6.2900000000000000e+02   3.0760362497065992e-02  -4.0571667622169771e-03
   6.3000000000000000e+02   4.0751809417330824e-03  -3.0799522714691037e-03
   6.3100000000000000e+02  -3.2947988817687665e-02  -2.0320718746723644e-03
   6.3200000000000000e+02  -2.7866561809235187e-02  -9.3178920624651155e-04
   6.3300000000000000e+02   2.6555471154820112e-02   2.0959261234052915e-04
   6.3400000000000000e+02  -5.4720958620976000e-02   1.3846787940511840e-03
   6.3500000000000000e+02   2.7543759932279081e-02   2.5753007155121330e-03
   6.3600000000000000e+02   6.5450028615497311e-03   3.7691100375516744e-03
   6.3700000000000000e+02  -8.6635330318544021e-03   4.9480322496308011e-03
   6.3800000000000000e+02  -2.1877316987167363e-02   6.1141623990338912e-03
   6.3900000000000000e+02   4.2589320483442505e-03   7.2471514458458102e-03
   6.4000000000000000e+02  -2.5104115021197308e-02   8.3284085467481249e-03
   6.4100000000000000e+02   1.6676379998324664e-02   9.3498886642345118e-03
   6.4200000000000000e+02   4.1087857395657998e-02   1.0305013471643349e-02
   6.4300000000000000e+02   3.0691623405528647e-02   1.1183933270153094e-02
   6.4400000000000000e+02  -7.3828757098525436e-03   1.1971597245488045e-02
   6.4500000000000000e+02   2.7125971831790125e-03   1.2653944724638624e-02
   6.4600000000000000e+02  -2.2194872304419494e-02   1.3224636546967776e-02
   6.4700000000000000e+02  -3.5532272239237276e-03   1.3674199955613630e-02
   6.4800000000000000e+02   2.3710916708959480e-02   1.4000746945814498e-02
   6.4900000000000000e+02   2.7576927381436037e-02   1.4197540313240286e-02
   6.5000000000000000e+02   6.0856847864474324e-03   1.4254252651755506e-02
   6.5100000000000000e+02   5.7298087085366281e-02   1.4170232043967324e-02
   6.5200000000000000e+02   5.2604807762222941e-02   1.3952088088130730e-02
   6.5300000000000000e+02   7.0814559547453415e-02   1.3591267510054315e-02
   6.5400000000000000e+02   4.4736846938688804e-02   1.3100216265960080e-02
   6.5500000000000000e+02   1.3139317805433422e-02   1.2464811916738571e-02
   6.5600000000000000e+02   3.7363993568140200e-02   1.1699017879385714e-02
   6.5700000000000000e+02  -7.7347761586042521e-02   1.0811306410818776e-02
   6.5800000000000000e+02  -1.3820842014558236e-02   9.7949303395291239e-03
   6.5900000000000000e+02  -6.7830050517923166e-02   8.6668195176748310e-03
   6.6000000000000000e+02   3.1899532361065559e-03   7.4344716196566843e-03
   6.6100000000000000e+02   3.9492486462836755e-02   6.0954237156701212e-03
   6.6200000000000000e+02  -3.6259117480181985e-02   4.6622136956518678e-03
   6.6300000000000000e+02  -1.4463928746082461e-02   3.1545720950748321e-03
   6.6400000000000000e+02   7.7074782036385042e-02   1.5744745986102269e-03
   6.6500000000000000e+02  -3.3983871315849970e-02  -5.9571533071294107e-05
   6.6600000000000000e+02   2.4486757234919089e-02  -1.7405486587792579e-03
   6.6700000000000000e+02   3.4829867763930461e-02  -3.4511782246156885e-03
   6.6800000000000000e+02  -4.5751133364092998e-02  -5.1804722942327954e-03
   6.6900000000000000e+02  -3.5670633113917521e-02  -6.9183000563485765e-03
   6.7000000000000000e+02  -2.4229727937744132e-03  -8.6515178824157091e-03
   6.7100000000000000e+02  -3.5904645300434385e-02  -1.0364904568804761e-02
   6.7200000000000000e+02   2.9560716856340295e-02  -1.2041198400793141e-02
   6.7300000000000000e+02   3.1572193475979150e-02  -1.3665688265163992e-02
   6.7400000000000000e+02  -3.9709387856928530e-03  -1.5225611890197010e-02
   6.7500000000000000e+02   4.9005958480485126e-02  -1.6708115548157917e-02
   6.7600000000000000e+02   1.6957557660014218e-02  -1.8101530146057452e-02
   6.7700000000000000e+02  -1.0150430102221679e-02  -1.9392652637159041e-02
   6.7800000000000000e+02  -6.4514142970442476e-03  -2.0573606144456524e-02
   6.7900000000000000e+02  -1.2705755880471620e-02  -2.1632423944199227e-02
   6.8000000000000000e+02  -3.0225756195304092e-02  -2.2559383996594903e-02
   6.8100000000000000e+02  -4.3023156077927810e-02  -2.3344412769882087e-02
   6.8200000000000000e+02  -1.1841099766440774e-02  -2.3979492971104095e-02
   6.8300000000000000e+02  -1.4093659263189631e-02  -2.4469975649727652e-02
   6.8400000000000000e+02  -1.5694695243277317e-02  -2.4802211681834593e-02
   6.8500000000000000e+02  -3.2058600852834088e-02  -2.4973194463409617e-02
   6.8600000000000000e+02  -6.0825217857180043e-02  -2.4980561564117321e-02
   6.8700000000000000e+02  -5.2423041967262038e-02  -2.4823245664538654e-02
   6.8800000000000000e+02  -6.9908993292350854e-03  -2.4499555512556108e-02
   6.8900000000000000e+02  -6.3658538585856551e-03  -2.4009075535841112e-02
   6.9000000000000000e+02   2.5888360234156273e-02  -2.3360643629262556e-02
   6.9100000000000000e+02  -4.2634481095178263e-02  -2.2549166707153071e-02
   6.9200000000000000e+02  -6.6222406642493570e-02  -2.1580288364113357e-02
   6.9300000000000000e+02   2.3592332326327018e-02  -2.0469513850169031e-02
   6.9400000000000000e+02   4.3068260901891336e-03  -1.9217096601377281e-02
   6.9500000000000000e+02   2.3504317053671567e-02  -1.7835924913468870e-02
   6.9600000000000000e+02  -1.2507843663568349e-01  -1.6335953994494230e-02
   6.9700000000000000e+02  -8.6746987598488576e-02  -1.4731105603628999e-02
   6.9800000000000000e+02   8.8532857447356107e-03  -1.3030883203273386e-02
   6.9900000000000000e+02   4.9863581478427291e-03  -1.1243449738959873e-02
   7.0000000000000000e+02  -4.9693922183970556e-02  -9.3856850236663496e-03
   7.0100000000000000e+02   3.2804648624365391e-02  -7.4676763843240790e-03
   7.0200000000000000e+02   5.0011722144200780e-03  -5.5101125606421926e-03
   7.0300000000000000e+02  -3.3471445362949243e-02  -3.5228461527839761e-03
   7.0400000000000000e+02   5.8899772169518421e-03  -1.5257308211931036e-03
   7.0500000000000000e+02   4.3948517031628068e-02   4.6055320179361984e-04
   7.0600000000000000e+02  -2.1603169967465273e-02   2.4228013198310198e-03
   7.0700000000000000e+02   1.3844807003056566e-02   4.3458614918931542e-03
   7.0800000000000000e+02   2.8316014107918751e-02   6.2180424862815853e-03
   7.0900000000000000e+02   4.7929692820878347e-02   8.0324526197070971e-03
   7.1000000000000000e+02  -6.9090560881365452e-03   9.7670356190309188e-03
   7.1100000000000000e+02   2.2226478971965877e-02   1.1419287392052726e-02
   7.1200000000000000e+02   1.0708868711047943e-02   1.2977960192700489e-02
   7.1300000000000000e+02  -3.5402784071322899e-02   1.4423129428666305e-02
   7.1400000000000000e+02  -1.3280235033159792e-02   1.5745278457087911e-02
   7.1500000000000000e+02   1.1731048309833406e-02   1.6939438068070425e-02
   7.1600000000000000e+02  -2.2348596665226310e-03   1.7995052402859209e-02
   7.1700000000000000e+02  -1.6345753652326985e-02   1.8902343615031274e-02
   7.1800000000000000e+02   5.4120993715306320e-02   1.9660688366530916e-02
   7.1900000000000000e+02   5.4047438524341601e-02   2.0263243937106070e-02
   7.2000000000000000e+02   5.2327252353824752e-02   2.0702870669036803e-02
   7.2100000000000000e+02  -2.8776140495068627e-02   2.0978305924938604e-02
   7.2200000000000000e+02   1.3654109073314435e-02   2.1089231779950299e-02
   7.2300000000000000e+02  -1.1313433955144316e-02   2.1037453053488094e-02
   7.2400000000000000e+02   2.2403376750759905e-02   2.0819611572682788e-02
   7.2500000000000000e+02  -3.5073699757725979e-03   2.0450943231336265e-02
   7.2600000000000000e+02  -1.7727743574854349e-02   1.9923583430934790e-02
   7.2700000000000000e+02   2.2519641771084946e-02   1.9243400831888649e-02
   7.2800000000000000e+02   2.6907777475997818e-02   1.8413785713910148e-02
   7.2900000000000000e+02   5.3123529159595562e-02   1.7443891259463239e-02
   7.3000000000000000e+02   5.3003913677593467e-02   1.6345634929357793e-02
   7.3100000000000000e+02  -2.1979267966008249e-02   1.5133984425488059e-02
   7.3200000000000000e+02  -2.0058973754264690e-02   1.3815253858565624e-02
   7.3300000000000000e+02  -1.6055035586303959e-02   1.2396388662344590e-02
   7.3400000000000000e+02   5.4913114260796606e-02   1.0903094527766190e-02
   7.3500000000000000e+02   2.5748056768336216e-03   9.3477931578864575e-03
   7.3600000000000000e+02   1.9920186520116449e-02   7.7396149296339520e-03
   7.3700000000000000e+02   4.6987497800285577e-03   6.0857128232460278e-03
   7.3800000000000000e+02   2.7104473880055015e-02   4.4015016216763419e-03
   7.3900000000000000e+02  -4.4056675260245896e-04   2.7041241658604005e-03
   7.4000000000000000e+02   1.9569041094000834e-03   9.9893263315645447e-04
   7.4100000000000000e+02  -1.5112838472408878e-02  -6.9859032224511310e-04
   7.4200000000000000e+02  -4.8600022416738019e-02  -2.3653722424791333e-03
   7.4300000000000000e+02   4.5444062412798206e-02  -3.9881241035325220e-03
   7.4400000000000000e+02   2.6346827454070625e-02  -5.5611251202472506e-03
   7.4500000000000000e+02   2.3049723552823417e-02  -7.0730662385127601e-03
   7.4600000000000000e+02  -2.6021603179156499e-02  -8.5178669305076594e-03
   7.4700000000000000e+02  -5.9334064670145932e-03  -9.8759698441786992e-03
   7.4800000000000000e+02  -1.3793392725034262e-02  -1.1140256046925198e-02
   7.4900000000000000e+02  -3.4588406275662557e-02  -1.2303255824166831e-02
   7.5000000000000000e+02  -4.3492967365211375e-02  -1.3350353349886776e-02
   7.5100000000000000e+02   3.4425428067309891e-03  -1.4274953258928478e-02
   7.5200000000000000e+02   1.3975809770865818e-02  -1.5072155119712768e-02
   7.5300000000000000e+02   4.3152854254895519e-03  -1.5740478577174415e-02
   7.5400000000000000e+02  -3.9070084266804472e-02  -1.6274931791269799e-02
   7.5500000000000000e+02   1.4190016083192366e-02  -1.6676670290848614e-02
   7.5600000000000000e+02   1.6801346446648401e-02  -1.6934296295598998e-02
   7.5700000000000000e+02  -1.0502031427380158e-02  -1.7044896839651061e-02
   7.5800000000000000e+02  -1.5297934686124851e-02  -1.7009348421305123e-02
   7.5900000000000000e+02  -3.8143203358894533e-02  -1.6836304408314354e-02
   7.6000000000000000e+02  -5.9789822047413774e-02  -1.6521943845672106e-02
   7.6100000000000000e+02  -8.6110867848802237e-03  -1.6070881811150513e-02
   7.6200000000000000e+02  -2.2386758625086448e-02  -1.5494212638446825e-02
   7.6300000000000000e+02   2.1038803297336761e-02  -1.4798368102659063e-02
   7.6400000000000000e+02  -6.7403370386750885e-02  -1.3983010017112385e-02
   7.6500000000000000e+02  -3.9616010470977257e-02  -1.3061224794765781e-02
   7.6600000000000000e+02  -7.6251998760766800e-03  -1.2032500104800092e-02
   7.6700000000000000e+02   2.0506087559329644e-03  -1.0911562509116911e-02
   7.6800000000000000e+02   2.6762422747956136e-02  -9.6992963814700062e-03
   7.6900000000000000e+02   2.7151343138698422e-02  -8.4113808144164453e-03
   7.7000000000000000e+02  -2.6279744971350417e-02  -7.0565612328762515e-03
   7.7100000000000000e+02   1.1355712946128213e-03  -5.6531669899639383e-03
   7.7200000000000000e+02  -9.9290825023344867e-02  -4.2173236382876417e-03
   7.7300000000000000e+02  -3.8429957009214803e-02  -2.7616104837644511e-03
   7.7400000000000000e+02   8.4496066763404334e-03  -1.2853920655191524e-03
   7.7500000000000000e+02   4.4505112430908801e-02   1.8610889409153829e-04
   7.7600000000000000e+02  -7.6089233393287960e-04   1.6459668524520161e-03
   7.7700000000000000e+02  -6.5952488672051243e-03   3.0814673592959091e-03
   7.7800000000000000e+02   1.1206734344400612e-02   4.4816934293046501e-03
   7.7900000000000000e+02  -2.4153972511367647e-03   5.8350531217758296e-03
   7.8000000000000000e+02  -2.2582065477472005e-02   7.1281483832181091e-03
   7.8100000000000000e+02  -6.2218575503009001e-02   8.3553146922003066e-03
   7.8200000000000000e+02  -3.0061471183458213e-02   9.5085284959922616e-03
   7.8300000000000000e+02   2.2019148797458386e-02   1.0574014933692312e-02
   7.8400000000000000e+02   3.0878793084118540e-02   1.1547175024728183e-02
   7.8500000000000000e+02   6.3491894744330118e-02   1.2417997140013961e-02
   7.8600000000000000e+02   4.5374606260259243e-02   1.3177113786498497e-02
   7.8700000000000000e+02   2.8270389193865993e-02   1.3815674918650149e-02
   7.8800000000000000e+02   1.6356001043263704e-02   1.4335986123577484e-02
   7.8900000000000000e+02   2.7296911539897196e-02   1.4733622393790379e-02
   7.9000000000000000e+02   2.8178897670681505e-02   1.5009688341912299e-02
   7.9100000000000000e+02   3.0525477590061308e-02   1.5160086781496255e-02
   7.9200000000000000e+02   1.9867147499211549e-02   1.5187463755935080e-02
   7.9300000000000000e+02  -5.9128454537889737e-02   1.5104436860007250e-02
   7.9400000000000000e+02  -2.9754862292389873e-02   1.4909373430618243e-02
   7.9500000000000000e+02   3.6394042566948399e-02   1.4593607521854755e-02
   7.9600000000000000e+02  -9.7158962891193811e-03   1.4173031680706693e-02
   7.9700000000000000e+02   7.1962959759060557e-02   1.3646710155239116e-02
   7.9800000000000000e+02   4.5366210692463542e-02   1.3029728619159948e-02
   7.9900000000000000e+02   4.4954812405353636e-02   1.2321756950889875e-02
   8.0000000000000000e+02   2.5313585245728583e-02   1.1528584531360551e-02
   8.0100000000000000e+02  -8.6383786716194618e-03   1.0656525651532906e-02
   8.0200000000000000e+02  -4.8059587366600487e-02   9.7199116105856145e-03
   8.0300000000000000e+02   5.8165341878150936e-02   8.7251439993276374e-03
   8.0400000000000000e+02  -2.5255479776226100e-03   7.6854689830933203e-03
   8.0500000000000000e+02  -1.7872340372348670e-02   6.5996831543551106e-03
   8.0600000000000000e+02  -9.1856836637269068e-03   5.4807700119951655e-03
   8.0700000000000000e+02   1.3803112904362031e-02   4.3342261857619423e-03
   8.0800000000000000e+02   2.4391742500300791e-02   3.1837202651606232e-03
   8.0900000000000000e+02  -3.2508897566614951e-02   2.0263158102760723e-03
   8.1000000000000000e+02  -1.1674559510203675e-02   8.7014210393682818e-04
   8.1100000000000000e+02   2.7588467911301225e-03  -2.7166237475532512e-04
   8.1200000000000000e+02  -1.8171371338850526e-02  -1.3947003955471456e-03
   8.1300000000000000e+02  -1.6879981599476405e-02  -2.4854653845999227e-03
   8.1400000000000000e+02   6.0257319056801047e-02  -3.5407728159923199e-03
   8.1500000000000000e+02  -4.0304556074410953e-03  -4.5403413076979190e-03
   8.1600000000000000e+02   2.9072613706408592e-02  -5.4865115774320556e-03
   8.1700000000000000e+02   3.4698892402835760e-02  -6.3720415246073326e-03
   8.1800000000000000e+02   1.4151869224004285e-02  -7.1855413248107141e-03
   8.1900000000000000e+02  -7.4890091267135802e-03  -7.9195871175229693e-03
   8.2000000000000000e+02  -2.2496934896822356e-02  -8.5643294232603719e-03
   8.2100000000000000e+02   1.8247183733723936e-02  -9.1287642291660587e-03
   8.2200000000000000e+02   2.6424887435771809e-04  -9.6002434683291928e-03
   8.2300000000000000e+02  -3.4529458070475198e-03  -9.9786856066565628e-03
   8.2400000000000000e+02   7.9447908801144659e-03  -1.0264448644080085e-02
   8.2500000000000000e+02  -2.6766709909347486e-02  -1.0452900802432526e-02
   8.2600000000000000e+02   4.5974775498396188e-02  -1.0549964008285640e-02
   8.2700000000000000e+02  -1.3224900652187892e-02  -1.0555459184770036e-02
   8.2800000000000000e+02   3.5022775438905140e-02  -1.0472196775678049e-02
   8.2900000000000000e+02  -3.0152354229690918e-02  -1.0306958870708892e-02
   8.3000000000000000e+02  -1.8917904043716266e-02  -1.0054694992831492e-02
   8.3100000000000000e+02   3.9044286323391172e-02  -9.7215802538583706e-03
   8.3200000000000000e+02   4.3641886946103360e-03  -9.3165152461706577e-03
   8.3300000000000000e+02  -6.5453643188255584e-02  -8.8414575659887303e-03
   8.3400000000000000e+02  -2.2467166420365302e-02  -8.3066807589184961e-03
   8.3500000000000000e+02   3.9471997466599788e-02  -7.7159771348926541e-03
   8.3600000000000000e+02   2.7526417689836578e-02  -7.0745107805600489e-03
   8.3700000000000000e+02  -6.8296904291627412e-04  -6.3927606213112003e-03
   8.3800000000000000e+02  -8.0825924913971482e-03  -5.6702863969390789e-03
   8.3900000000000000e+02   3.6086516074117600e-02  -4.9134082255314964e-03
   8.4000000000000000e+02  -6.0027684847117929e-02  -4.1362459087114301e-03
   8.4100000000000000e+02   2.9490887802993075e-02  -3.3360532038505027e-03
   8.4200000000000000e+02   2.1111487964001086e-02  -2.5343128365735049e-03
   8.4300000000000000e+02   5.7216192910537152e-02  -1.7329732869694422e-03
   8.4400000000000000e+02  -5.2072849286093334e-02  -9.4307485999716237e-04
   8.4500000000000000e+02   1.4418508484671565e-02  -1.6313244953200978e-04
   8.4600000000000000e+02  -4.0892290552642360e-02   6.0121574343322166e-04
   8.4700000000000000e+02  -9.7150205127863720e-03   1.3413965400805856e-03
   8.4800000000000000e+02  -2.4475204331706302e-02   2.0486869881556607e-03
   8.4900000000000000e+02  -3.4242643788519214e-03   2.7176942187914087e-03
   8.5000000000000000e+02  -1.8894095603632453e-02   3.3443617460566476e-03
   8.5100000000000000e+02   1.0865710179161943e-02   3.9120954395736656e-03
   8.5200000000000000e+02  -3.3663982841970898e-02   4.4332109917826152e-03
   8.5300000000000000e+02   1.3184975115767144e-02   4.8922536351226091e-03
   8.5400000000000000e+02  -2.7723144966581587e-02   5.2862205158192184e-03
   8.5500000000000000e+02  -9.6692620499303009e-03   5.6153837440614269e-03
   8.5600000000000000e+02   2.7769325312019640e-02   5.8796748761779788e-03
   8.5700000000000000e+02   4.3490712937875112e-02   6.0774343215703420e-03
   8.5800000000000000e+02  -1.4692864225681801e-02   6.2075738522140520e-03
   8.5900000000000000e+02   2.2627416550723100e-02   6.2770953563279878e-03
   8.6000000000000000e+02  -5.9403525862740045e-02   6.2781724215008206e-03
   8.6100000000000000e+02   5.5097347355149762e-02   6.2066659746629034e-03
   8.6200000000000000e+02   8.3620634965920534e-03   6.0688101722552387e-03
   8.6300000000000000e+02   2.1103815682772371e-02   5.8735664566156309e-03
   8.6400000000000000e+02   4.0620392456687651e-02   5.6262191787557498e-03
   8.6500000000000000e+02   3.2424388851650982e-03   5.3276783904895389e-03
   8.6600000000000000e+02  -2.0880754552468867e-02   4.9715102337281802e-03
   8.6700000000000000e+02   2.4344330195089102e-02   4.5734102979388281e-03
   8.6800000000000000e+02  -1.9585632605605693e-02   4.1332667638338877e-03
   8.6900000000000000e+02  -2.0283529876999676e-02   3.6534469338523369e-03
   8.7000000000000000e+02   5.8496957709986072e-02   3.1427765163887593e-03
   8.7100000000000000e+02  -5.5853549471807901e-02   2.6164123948137171e-03
   8.7200000000000000e+02  -4.5925557825574566e-02   2.0645593083731049e-03
   8.7300000000000000e+02  -9.2690130885991664e-02   1.4952586635110638e-03
   8.7400000000000000e+02   2.4130805658606355e-02   9.1475731072373047e-04
   8.7500000000000000e+02   2.8946930312576821e-02   3.3397366755483519e-04
   8.7600000000000000e+02  -2.5432772810738701e-02  -2.5103864244343339e-04
   8.7700000000000000e+02  -4.7608711471204837e-02  -8.2891898884330411e-04
   8.7800000000000000e+02  -1.9375774213401229e-02  -1.3891358302331508e-03
   8.7900000000000000e+02   5.4495697804557312e-02  -1.9300468277076020e-03
   8.8000000000000000e+02  -7.3016261696544640e-02  -2.4526844757679941e-03
   8.8100000000000000e+02  -9.0890362688615754e-04  -2.9452836593757644e-03
   8.8200000000000000e+02  -6.9222858963861739e-02  -3.3967388355289861e-03
   8.8300000000000000e+02  -9.6124477536959664e-03  -3.8043440199372162e-03
   8.8400000000000000e+02   1.0412969721055544e-02  -4.1757299385043103e-03
   8.8500000000000000e+02   5.6809053360811379e-02  -4.5042079008756819e-03
   8.8600000000000000e+02  -5.6538251757446041e-02  -4.7838926669730598e-03
   8.8700000000000000e+02  -5.2847763004967838e-02  -5.0135523293281074e-03
   8.8800000000000000e+02  -2.4571826487655258e-02  -5.1964249988545874e-03
   8.8900000000000000e+02  -3.7785349715680226e-02  -5.3341997821991253e-03
   8.9000000000000000e+02  -2.6081176418815750e-02  -5.4261906043146608e-03
   8.9100000000000000e+02   1.0765638783489326e-02  -5.4707995882696493e-03
   8.9200000000000000e+02   5.4012706762323216e-04  -5.4707655182230060e-03
   8.9300000000000000e+02  -3.3630609966783138e-02  -5.4272092148438750e-03
   8.9400000000000000e+02   1.1419897621077382e-02  -5.3342250400515998e-03
   8.9500000000000000e+02   2.2635761834645409e-02  -5.2087762195350577e-03
   8.9600000000000000e+02   4.1771082349294476e-02  -5.0398889036962612e-03
   8.9700000000000000e+02   3.0987635929117165e-02  -4.8280652675533244e-03
   8.9800000000000000e+02   3.2403584674511744e-02  -4.5795503306736160e-03
   8.9900000000000000e+02   5.3639592442302313e-02  -4.2999345971041214e-03
   9.0000000000000000e+02   4.3551146269093392e-02  -3.9848084938137627e-03
   9.0100000000000000e+02   2.0006192762642691e-02  -3.6433495914108805e-03
   9.0200000000000000e+02   2.5833616539423010e-02  -3.2814633959657924e-03
   9.0300000000000000e+02  -2.5821698492010051e-02  -2.9002960108507987e-03
   9.0400000000000000e+02   4.4234190845576477e-02  -2.5057663969555149e-03
   9.0500000000000000e+02   2.5272591749811665e-02  -2.1050045020350873e-03
   9.0600000000000000e+02  -1.3871034848634016e-02  -1.6987200475279422e-03
   9.0700000000000000e+02  -5.6636270602897490e-03  -1.2992746596063563e-03
   9.0800000000000000e+02  -1.2908605611644414e-02  -9.0170704096993173e-04
   9.0900000000000000e+02  -3.8750164022566438e-02  -5.0627986062444042e-04
   9.1000000000000000e+02  -3.1419247913864437e-03  -1.2720691191758820e-04
   9.1100000000000000e+02   1.9688127871752715e-02   2.3006421843031920e-04
   9.1200000000000000e+02  -1.8256414653329413e-02   5.6736082418797507e-04
   9.1300000000000000e+02   5.5757635474600636e-02   8.8482773563504401e-04
   9.1400000000000000e+02   4.3743655972498883e-03   1.1785383570086085e-03
   9.1500000000000000e+02   1.1146559704973929e-02   1.4488655492670096e-03
   9.1600000000000000e+02   3.2224771563104097e-02   1.6853827074822870e-03
   9.1700000000000000e+02  -4.9624717165006611e-02   1.8877023235900198e-03
   9.1800000000000000e+02   3.2214867564602338e-02   2.0548969446120753e-03
   9.1900000000000000e+02   5.5169281692840300e-02   2.1811697302720292e-03
   9.2000000000000000e+02   3.0688746410859051e-02   2.2632308194909748e-03
   9.2100000000000000e+02   2.2102991332318227e-02   2.3069869990196058e-03
   9.2200000000000000e+02  -5.3877777624984850e-02   2.3093484478771673e-03
   9.2300000000000000e+02  -5.9235865145430347e-02   2.2787477748813152e-03
   9.2400000000000000e+02   2.4052763068747535e-03   2.2010743407229632e-03
   9.2500000000000000e+02   1.3721712183404549e-02   2.0825115197243920e-03
   9.2600000000000000e+02   3.2302850276163142e-02   1.9255326250867425e-03
   9.2700000000000000e+02   1.0114704179759829e-02   1.7397171530224396e-03
   9.2800000000000000e+02   4.0360670031821241e-02   1.5257388448387578e-03
   9.2900000000000000e+02   1.1490285839107418e-02   1.2885305828341837e-03
   9.3000000000000000e+02   2.8349460857113627e-02   1.0368358946940472e-03
   9.3100000000000000e+02   6.7364978122918459e-02   7.6609467046353608e-04
   9.3200000000000000e+02   1.3242173826686302e-02   4.8002452359785763e-04
   9.3300000000000000e+02  -2.5991099353268848e-02   1.7533241506615001e-04
   9.3400000000000000e+02   1.8183944460405627e-02  -1.3677824439678067e-04
   9.3500000000000000e+02   3.8272801059953433e-02  -4.5769516186921718e-04
   9.3600000000000000e+02   2.4179107480758289e-02  -7.7673632089144361e-04
   9.3700000000000000e+02  -4.6380764916239409e-02  -1.0963592507420726e-03
   9.3800000000000000e+02   1.7166080997050470e-02  -1.4169683376695249e-03
   9.3900000000000000e+02   1.3812413592462233e-02  -1.7246014557995039e-03
   9.4000000000000000e+02  -1.5481913379177712e-02  -2.0185171081702341e-03
   9.4100000000000000e+02  -4.4666384428349706e-02  -2.3039788467789542e-03
   9.4200000000000000e+02   3.6982475076237954e-02  -2.5781964852827151e-03
   9.4300000000000000e+02   3.4807448090970798e-02  -2.8259895889298173e-03
   9.4400000000000000e+02  -2.0187148387178664e-03  -3.0421064945092922e-03
   9.4500000000000000e+02  -5.0009297128819612e-03  -3.2284078468981510e-03
   9.4600000000000000e+02   3.1469541997957179e-02  -3.3809959878768146e-03
   9.4700000000000000e+02  -4.6693024673540015e-02  -3.5018146534402509e-03
   9.4800000000000000e+02  -3.2693039258723688e-02  -3.5901602245408996e-03
   9.4900000000000000e+02  -1.4831752260362069e-03  -3.6440926508103282e-03
   9.5000000000000000e+02  -5.9421916062077050e-03  -3.6642167169379258e-03
   9.5100000000000000e+02   7.0387499627760841e-03  -3.6479529796711934e-03
   9.5200000000000000e+02  -2.4776828949845189e-02  -3.6003135904770110e-03
   9.5300000000000000e+02  -7.7482162545322274e-03  -3.5204039182342214e-03
   9.5400000000000000e+02   1.0980376996248563e-02  -3.4071475738261491e-03
   9.5500000000000000e+02   3.3689803705859306e-02  -3.2617645739662113e-03
   9.5600000000000000e+02   1.6061124398631429e-02  -3.0872694698165682e-03
   9.5700000000000000e+02   6.7942977280259767e-03  -2.8820812030105258e-03
   9.5800000000000000e+02  -2.7515080831712305e-03  -2.6528411377955154e-03
   9.5900000000000000e+02   6.0647316075644137e-02  -2.3949901753153183e-03
   9.6000000000000000e+02  -2.6922259476568577e-02  -2.1183135339933089e-03
   9.6100000000000000e+02  -2.5994448749200830e-02  -1.8252167569270668e-03
   9.6200000000000000e+02  -2.6412416001731085e-02  -1.5186426557890927e-03
   9.6300000000000000e+02  -1.6408421073374910e-02  -1.1985026683982748e-03
   9.6400000000000000e+02  -4.0719137528934038e-02  -8.7561369569907909e-04
   9.6500000000000000e+02  -7.1285462995044277e-03  -5.4751162782007976e-04
   9.6600000000000000e+02   2.5173177010193695e-02  -2.2115050502856425e-04
   9.6700000000000000e+02   7.4684587345271655e-02   9.7126770574383088e-05
   9.6800000000000000e+02  -7.5306198860985760e-02   4.2007707644660147e-04
   9.6900000000000000e+02  -1.2344309876513141e-02   7.3241146520561283e-04
   9.7000000000000000e+02  -3.7279247103101452e-02   1.0335668633790556e-03
   9.7100000000000000e+02   7.6041917321568939e-02   1.3200439396077685e-03
   9.7200000000000000e+02   1.9175874232044907e-02   1.5833905367061776e-03
   9.7300000000000000e+02   2.7851231065292074e-03   1.8236815551773745e-03
   9.7400000000000000e+02   3.2680664127549323e-02   2.0370960077918253e-03
   9.7500000000000000e+02   3.2041373448506556e-02   2.2207273359968202e-03
   9.7600000000000000e+02  -1.6505136981503812e-02   2.3711353553479996e-03
   9.7700000000000000e+02   3.0025219569749149e-02   2.4822860646208159e-03
   9.7800000000000000e+02   3.4722228900006979e-02   2.5565706013933082e-03
   9.7900000000000000e+02  -6.5877483997787162e-03   2.5977010699712818e-03
   9.8000000000000000e+02   2.8182416843456064e-02   2.6012919559901138e-03
   9.8100000000000000e+02  -1.5423957655877930e-02   2.5656891391779399e-03
   9.8200000000000000e+02  -2.9371077606693448e-03   2.4957096198181010e-03
   9.8300000000000000e+02   3.9366039167455617e-02   2.3856942229557618e-03
   9.8400000000000000e+02   6.9647076844456840e-02   2.2441227382896689e-03
   9.8500000000000000e+02   1.3861441311383265e-02   2.0672275610461514e-03
   9.8600000000000000e+02  -2.9256317419122796e-02   1.8450208490364934e-03
   9.8700000000000000e+02  -1.0587080781029407e-02   1.5850142774668369e-03
   9.8800000000000000e+02   3.5902634351468003e-02   1.2820678870340159e-03
   9.8900000000000000e+02   6.0528553420044789e-02   9.5112155920975693e-04
   9.9000000000000000e+02  -2.8495076899583225e-02   5.9865783996284336e-04
   9.9100000000000000e+02   1.2788432261100735e-02   2.2305161568228189e-04
   9.9200000000000000e+02  -2.9560205484938464e-02  -1.7131149071567092e-04
   9.9300000000000000e+02  -3.9469834684132343e-02  -5.8009902569693746e-04
   9.9400000000000000e+02   1.7942481121586934e-03  -1.0053204533582872e-03
   9.9500000000000000e+02   2.3020328525017265e-02  -1.4452928632256782e-03
   9.9600000000000000e+02   1.1167569809875632e-02  -1.8957630901711390e-03
   9.9700000000000000e+02   6.0912162691926508e-03  -2.3487256171845845e-03
   9.9800000000000000e+02   4.0105211494299312e-02  -2.7971205464778098e-03
   9.9900000000000000e+02   9.6334031176297935e-03  -3.2376764036232317e-03
   1.0000000000000000e+03  -1.3455229907095302e-02  -3.6620622994166982e-03
   1.0010000000000000e+03  -6.5127890885119458e-03  -4.0742782779598571e-03
   1.0020000000000000e+03  -1.7434142880899232e-02  -4.4675106228052857e-03
   1.0030000000000000e+03  -2.3967984546251431e-02  -4.8363401979538041e-03
   1.0040000000000000e+03   3.0350736665556190e-02  -5.1860194565526369e-03
   1.0050000000000000e+03  -3.8830307437393878e-03  -5.5113291751660142e-03
   1.0060000000000000e+03  -1.8663957511882000e-03  -5.8035080755497502e-03
   1.0070000000000000e+03  -5.6925135038500489e-02  -6.0645207886067592e-03
   1.0080000000000000e+03  -3.0385014306240875e-02  -6.2886137437223478e-03
   1.0090000000000000e+03  -3.5342742859874932e-02  -6.4790231944565728e-03
   1.0100000000000000e+03   3.8902173263057789e-02  -6.6400491949471256e-03
   1.0110000000000000e+03  -3.0627394461029533e-03  -6.7579975174768296e-03
   1.0120000000000000e+03   1.0378859855857334e-03  -6.8357494813471673e-03
   1.0130000000000000e+03  -1.8192733307667429e-02  -6.8717539473125986e-03
   1.0140000000000000e+03   2.6369178062267393e-02  -6.8684265676704640e-03
   1.0150000000000000e+03  -4.5707653619468387e-02  -6.8289828478595802e-03
   1.0160000000000000e+03   1.3923562793976517e-02  -6.7517731867286985e-03
   1.0170000000000000e+03  -2.1867403499608942e-02  -6.6344680760757552e-03
   1.0180000000000000e+03  -1.5625221435691578e-02  -6.4817110671191976e-03
   1.0190000000000000e+03  -4.7897150122916107e-02  -6.2911867003312997e-03
   1.0200000000000000e+03  -4.2912457183407055e-02  -6.0762160769516913e-03
   1.0210000000000000e+03   5.6343104951890825e-03  -5.8346905375747833e-03
   1.0220000000000000e+03  -1.0830278847530033e-02  -5.5620303145810400e-03
   1.0230000000000000e+03   1.3622643430906640e-02  -5.2604440281685408e-03
   1.0240000000000000e+03  -1.7200697555629012e-03  -4.9365795272884620e-03
   1.0250000000000000e+03  -4.1919259025642856e-02  -4.5917606172212874e-03
   1.0260000000000000e+03  -1.1735697357626576e-02  -4.2329348083999570e-03
   1.0270000000000000e+03  -2.2002023071149074e-03  -3.8629854118920619e-03
   1.0280000000000000e+03   7.9342840320044978e-03  -3.4819677115988414e-03
   1.0290000000000000e+03  -3.7756428391253483e-02  -3.0906373322482422e-03
   1.0300000000000000e+03   2.6065813969130696e-02  -2.6914241276348983e-03
   1.0310000000000000e+03  -5.6688922996482788e-02  -2.2973282450036063e-03
   1.0320000000000000e+03   9.7806800184862576e-03  -1.9041959263028172e-03
   1.0330000000000000e+03  -5.2198932161731902e-03  -1.5124925020494724e-03
   1.0340000000000000e+03  -4.7504547185824281e-02  -1.1334670011460340e-03
   1.0350000000000000e+03   1.4160192421099945e-02  -7.5856902390224938e-04
   1.0360000000000000e+03   1.0490300011048328e-02  -4.1044176993106486e-04
   1.0370000000000000e+03   8.4920770234297831e-03  -8.3308676739116808e-05
   1.0380000000000000e+03   2.6187460748641523e-02   2.1096664983329233e-04
   1.0390000000000000e+03   6.8996688038858219e-03   4.7215034359630132e-04
   1.0400000000000000e+03  -2.9636905112810020e-02   7.0586002686900105e-04
   1.0410000000000000e+03  -2.5513429206807429e-02   9.0449137340985956e-04
   1.0420000000000000e+03   7.0371245887736550e-02   1.0660599247293442e-03
   1.0430000000000000e+03  -6.9322070419869809e-03   1.1883821270074586e-03
   1.0440000000000000e+03  -3.3855503176276593e-02   1.2731907406829763e-03
   1.0450000000000000e+03  -3.4063217073829824e-02   1.3223867351221915e-03
   1.0460000000000000e+03   2.2788185074771074e-02   1.3322070703274409e-03
   1.0470000000000000e+03   2.9244965224167516e-02   1.3030252820898272e-03
   1.0480000000000000e+03  -2.7970943896114982e-02   1.2274494043604020e-03
   1.0490000000000000e+03   4.0724370347983763e-02   1.1201795262842740e-03
   1.0500000000000000e+03   5.3598706070654969e-03   9.8791831432567829e-04
   1.0510000000000000e+03   2.7465084400592445e-02   8.2707601229477083e-04
   1.0520000000000000e+03  -4.7624197663610569e-02   6.4000737492190044e-04
   1.0530000000000000e+03   9.6385221569867605e-02   4.2444550943657330e-04
   1.0540000000000000e+03  -3.9773027284381868e-02   1.7743628403410448e-04
   1.0550000000000000e+03  -7.1204443071817662e-03  -9.3021353641962057e-05
   1.0560000000000000e+03   7.0914700889134610e-02  -3.8313776669939633e-04
   1.0570000000000000e+03   1.7294824041767881e-02  -6.9090398088012971e-04
   1.0580000000000000e+03  -3.0024693557275370e-02  -1.0162880409676069e-03
   1.0590000000000000e+03  -4.8292111235868247e-02  -1.3536187324793216e-03
   1.0600000000000000e+03  -6.5247235128470082e-02  -1.6986478048826312e-03
   1.0610000000000000e+03  -1.8543037147971966e-02  -2.0507752008391564e-03
   1.0620000000000000e+03  -7.3441787582335785e-02  -2.4124584297842344e-03
   1.0630000000000000e+03   3.6943825917022978e-02  -2.7706587559314820e-03
   1.0640000000000000e+03  -3.0327051561784963e-02  -3.1131028240710700e-03
   1.0650000000000000e+03   2.7357703552238398e-02  -3.4450390702893841e-03
   1.0660000000000000e+03   2.4432567632637625e-02  -3.7658161127212728e-03
   1.0670000000000000e+03   1.4499849023398008e-02  -4.0688318271596101e-03
   1.0680000000000000e+03  -1.6236435477111705e-02  -4.3537799451230878e-03
   1.0690000000000000e+03   1.6778246988939351e-02  -4.6151344164567717e-03
   1.0700000000000000e+03  -3.7069110086150438e-03  -4.8519874808748611e-03
   1.0710000000000000e+03   2.2162160718850590e-02  -5.0658352311399287e-03
   1.0720000000000000e+03  -9.2961783859899783e-03  -5.2542080082328335e-03
   1.0730000000000000e+03   1.7734947303285759e-02  -5.4142317253062650e-03
   1.0740000000000000e+03   2.3192714330625808e-02  -5.5399457984239026e-03
   1.0750000000000000e+03  -2.2666332447752482e-02  -5.6321377813682606e-03
   1.0760000000000000e+03  -2.7834889443888768e-02  -5.6918643778320491e-03
   1.0770000000000000e+03   2.0724236721196807e-02  -5.7100967621243190e-03
   1.0780000000000000e+03  -1.3691381721410080e-02  -5.6862945648677556e-03
   1.0790000000000000e+03  -1.7404454486596591e-03  -5.6232007670392109e-03
   1.0800000000000000e+03   4.9881332164338911e-02  -5.5182274433782366e-03
   1.0810000000000000e+03  -3.4067610084275529e-02  -5.3812974816911724e-03
   1.0820000000000000e+03   7.9591117433470675e-03  -5.2115077015899170e-03
   1.0830000000000000e+03  -2.2217738379855270e-02  -5.0024083441735263e-03
   1.0840000000000000e+03  -3.4333417239020947e-02  -4.7613244494737516e-03
   1.0850000000000000e+03   3.4395069106347806e-02  -4.4969777483957604e-03
   1.0860000000000000e+03  -1.3859578643261421e-03  -4.1974356000668532e-03
   1.0870000000000000e+03   9.9949288582432960e-03  -3.8696717022695193e-03
   1.0880000000000000e+03   2.2658072363974826e-03  -3.5190121972841662e-03
   1.0890000000000000e+03   6.3915494264499814e-02  -3.1505134439176910e-03
   1.0900000000000000e+03  -2.6079385527568071e-03  -2.7753847448213805e-03
   1.0910000000000000e+03   3.4539897576846622e-03  -2.3851100806427457e-03
   1.0920000000000000e+03  -7.3475345652114790e-02  -1.9970973136098132e-03
   1.0930000000000000e+03  -1.9920384797285993e-02  -1.6024357167748638e-03
   1.0940000000000000e+03   7.6864922656854198e-02  -1.2054007280077354e-03
   1.0950000000000000e+03  -2.3547055797038891e-02  -8.0658998452386795e-04
   1.0960000000000000e+03  -2.9651403256216406e-02  -4.0976616197406805e-04
   1.0970000000000000e+03   7.0588539791649942e-03  -2.7474153646608282e-05
   1.0980000000000000e+03   1.0889684148265081e-02   3.3784404772518439e-04
   1.0990000000000000e+03   8.4526037538368362e-03   6.9339963490348323e-04
   1.1000000000000000e+03   4.6862407961722405e-02   1.0296411259662975e-03
   1.1010000000000000e+03  -2.2568851818683931e-02   1.3470513067826580e-03
   1.1020000000000000e+03  -1.0188371024386472e-02   1.6346859196940879e-03
   1.1030000000000000e+03   4.0026298885609206e-02   1.8935298020814296e-03
   1.1040000000000000e+03   2.4350176617989758e-02   2.1227472767768860e-03
   1.1050000000000000e+03  -1.5888694605316094e-02   2.3200666356600758e-03
   1.1060000000000000e+03  -4.4945321702306626e-02   2.4841040621606703e-03
   1.1070000000000000e+03  -1.7733087038884147e-02   2.6177428085313302e-03
   1.1080000000000000e+03   2.2552652641657629e-02   2.7163844244520114e-03
   1.1090000000000000e+03   6.5452511945195187e-03   2.7773174981635777e-03
   1.1100000000000000e+03   4.9108684865196619e-03   2.8087946573355708e-03
   1.1110000000000000e+03  -1.0152008058630523e-02   2.8120448245116205e-03
   1.1120000000000000e+03   6.4544495753404152e-03   2.7758409531007202e-03
   1.1130000000000000e+03   4.9085199239383641e-02   2.7128585984540561e-03
   1.1140000000000000e+03  -4.3964389445756001e-02   2.6111176501471796e-03
   1.1150000000000000e+03  -2.1072646634910059e-02   2.4709572856935137e-03
   1.1160000000000000e+03  -2.8430090794058778e-03   2.3116083220463429e-03
   1.1170000000000000e+03   3.7604315881583257e-03   2.1291428175545602e-03
   1.1180000000000000e+03  -2.5152577260365336e-02   1.9238015945544896e-03
   1.1190000000000000e+03  -2.0876209738475270e-03   1.6877580068918169e-03
   1.1200000000000000e+03   6.1234148184735819e-02   1.4312838802340458e-03
   1.1210000000000000e+03   1.8625855913071469e-02   1.1541120090602503e-03
   1.1220000000000000e+03  -2.5193203733348893e-02   8.5806488930847632e-04
   1.1230000000000000e+03  -3.0188422916847261e-02   5.4929724112233252e-04
   1.1240000000000000e+03   4.3130548512138642e-02   2.3216091099042348e-04
   1.1250000000000000e+03   4.3770505026970302e-02  -9.6990882859955516e-05
   1.1260000000000000e+03   5.6492826481243520e-02  -4.2387770184733510e-04
   1.1270000000000000e+03   1.1571819225998039e-02  -7.4110238299893063e-04
   1.1280000000000000e+03   3.1256896342623944e-03  -1.0598650648685579e-03
   1.1290000000000000e+03   5.9515260118717078e-02  -1.3666744576809643e-03
   1.1300000000000000e+03   5.5727635704260585e-02  -1.6627179215102773e-03
   1.1310000000000000e+03  -2.3133896665325695e-02  -1.9400730031101411e-03
   1.1320000000000000e+03   1.8537884043063804e-02  -2.1972531943074960e-03
   1.1330000000000000e+03  -1.4556689175817355e-02  -2.4298815630249609e-03
   1.1340000000000000e+03   8.3716070228178150e-03  -2.6360595792899663e-03
   1.1350000000000000e+03   1.2422735507424738e-02  -2.8111166674561630e-03
   1.1360000000000000e+03   6.7309632757433010e-03  -2.9625669898343796e-03
   1.1370000000000000e+03   3.6011181831993784e-03  -3.0826338603395756e-03
   1.1380000000000000e+03   2.3296742767528026e-02  -3.1751654781667755e-03
   1.1390000000000000e+03  -1.8612901046073604e-02  -3.2309907239700402e-03
   1.1400000000000000e+03   3.3726906587244358e-02  -3.2547923738157369e-03
   1.1410000000000000e+03  -5.1754495995320768e-02  -3.2477124769757122e-03
   1.1420000000000000e+03   3.0624214135064731e-02  -3.2021295902581576e-03
   1.1430000000000000e+03   3.5531860324607471e-02  -3.1188872572465521e-03
   1.1440000000000000e+03   3.3087668093333155e-03  -3.0047142869472723e-03
   1.1450000000000000e+03  -7.2767232854786066e-03  -2.8505340970487090e-03
   1.1460000000000000e+03  -2.8083948057023935e-02  -2.6556713702590600e-03
   1.1470000000000000e+03  -5.0518660505435484e-04  -2.4290625432415044e-03
   1.1480000000000000e+03   3.7206927131742208e-02  -2.1705704955298005e-03
   1.1490000000000000e+03  -2.3248284252263603e-02  -1.8822169830367348e-03
   1.1500000000000000e+03   3.9810456143168076e-02  -1.5645847830989897e-03
   1.1510000000000000e+03  -1.0105882989057242e-02  -1.2191419435477881e-03
   1.1520000000000000e+03   1.5618700853319501e-02  -8.5986576529076687e-04
   1.1530000000000000e+03   1.0595593788200141e-02  -4.8078848734368549e-04
   1.1540000000000000e+03   5.5557252033695360e-02  -8.5725754503072362e-05
   1.1550000000000000e+03  -6.1559717238548778e-02   3.1996005276483226e-04
   1.1560000000000000e+03   1.9203409226750345e-02   7.3309496958278548e-04
   1.1570000000000000e+03   4.5765383688943298e-03   1.1537356881199054e-03
   1.1580000000000000e+03   3.5810470882951029e-02   1.5805479932856502e-03
   1.1590000000000000e+03   8.9460374949243884e-03   2.0048788282308540e-03
   1.1600000000000000e+03  -5.8479402866818088e-03   2.4282164309895318e-03
   1.1610000000000000e+03   1.0861787666138798e-02   2.8449538188659472e-03
   1.1620000000000000e+03  -8.4132460396585569e-03   3.2537857879851224e-03
   1.1630000000000000e+03  -3.2319610398670783e-02   3.6377090828692139e-03
   1.1640000000000000e+03   3.1869459466487095e-02   4.0026327193650804e-03
   1.1650000000000000e+03  -3.7428116134793840e-02   4.3421771328082124e-03
   1.1660000000000000e+03   2.5028286134898076e-02   4.6616612355124820e-03
   1.1670000000000000e+03  -9.0458361984214808e-02   4.9518357950289176e-03
   1.1680000000000000e+03  -2.0300193017000385e-02   5.2101774189266632e-03
   1.1690000000000000e+03   8.2833176465753403e-02   5.4348619758708147e-03
   1.1700000000000000e+03  -4.4592976614303753e-02   5.6237087096701523e-03
   1.1710000000000000e+03   3.5976532729304574e-02   5.7776593725595796e-03
   1.1720000000000000e+03  -2.7948348040579767e-02   5.8977615555180279e-03
   1.1730000000000000e+03  -1.2942305099824742e-02   5.9781223776103950e-03
   1.1740000000000000e+03  -6.1783392434797092e-03   6.0240239766323764e-03
   1.1750000000000000e+03   6.5803476286448712e-02   6.0276183172786359e-03
   1.1760000000000000e+03   3.4523193775021130e-03   5.9874960206355533e-03
   1.1770000000000000e+03  -4.0242592263134633e-02   5.9069407541231418e-03
   1.1780000000000000e+03   9.9430092636782694e-02   5.7881732669225472e-03
   1.1790000000000000e+03   2.8861963515906724e-02   5.6294659057793848e-03
   1.1800000000000000e+03   1.7051949106218777e-02   5.4362199799395652e-03
   1.1810000000000000e+03   4.3155179275697918e-02   5.2038281107719894e-03
   1.1820000000000000e+03   3.8366132285136523e-02   4.9484362755269663e-03
   1.1830000000000000e+03   1.5023993790195190e-02   4.6618394300032015e-03
   1.1840000000000000e+03  -1.1770506542783148e-02   4.3454547085494026e-03
   1.1850000000000000e+03   1.3992292512124117e-02   3.9978405849661700e-03
   1.1860000000000000e+03  -1.3859748025007642e-02   3.6278794599070101e-03
   1.1870000000000000e+03  -3.6894506409012463e-02   3.2408646461587532e-03
   1.1880000000000000e+03   1.2282269230847648e-02   2.8418090711837033e-03
   1.1890000000000000e+03   2.2612457196294913e-02   2.4331699226687441e-03
   1.1900000000000000e+03  -5.8421867958854540e-03   2.0232208650080622e-03
   1.1910000000000000e+03   6.2037011911315288e-03   1.6079714961077694e-03
   1.1920000000000000e+03   1.3368365693215431e-02   1.1885438605299780e-03
   1.1930000000000000e+03   3.2532794931880947e-04   7.6734125897984251e-04
   1.1940000000000000e+03   4.3385150130713417e-02   3.5814228297851029e-04
   1.1950000000000000e+03   7.5733619588717008e-02  -4.8761386824413297e-05
   1.1960000000000000e+03   4.1081280259162960e-02  -4.3571715166741595e-04
   1.1970000000000000e+03   3.8051290951496043e-03  -8.0461599279875820e-04
   1.1980000000000000e+03  -8.2758908661098481e-03  -1.1579423083129294e-03
   1.1990000000000000e+03  -4.4870474245929395e-02  -1.4984233682848473e-03
   1.2000000000000000e+03  -1.8391216244819181e-02  -1.8162666901601165e-03
   1.2010000000000000e+03   6.3709036335331884e-03  -2.1156272868602236e-03
   1.2020000000000000e+03  -5.4239074919617374e-03  -2.3859222904987713e-03
   1.2030000000000000e+03   5.7223497714744146e-03  -2.6137148767026415e-03
   1.2040000000000000e+03  -9.1634261416492016e-03  -2.8163395870631548e-03
   1.2050000000000000e+03   1.9496170389379786e-02  -2.9893617354374569e-03
   1.2060000000000000e+03   9.2667509827844552e-03  -3.1390687764977420e-03
   1.2070000000000000e+03   1.5097709964809657e-02  -3.2597344652693723e-03
   1.2080000000000000e+03  -6.2431054314364678e-03  -3.3504570243298145e-03
   1.2090000000000000e+03  -2.9333732612814863e-02  -3.4175647128547610e-03
   1.2100000000000000e+03   1.9944890565672377e-02  -3.4502143785095103e-03
   1.2110000000000000e+03   1.0761570242705156e-02  -3.4475097355154672e-03
   1.2120000000000000e+03   9.3847314283916350e-03  -3.4153088990126800e-03
   1.2130000000000000e+03   5.2126001704754482e-02  -3.3511764556137260e-03
   1.2140000000000000e+03   7.5707546535931040e-04  -3.2569537017114614e-03
   1.2150000000000000e+03  -2.0512781963474731e-02  -3.1381109452756294e-03
   1.2160000000000000e+03  -2.2920550532958443e-02  -2.9896440296963180e-03
   1.2170000000000000e+03   2.6747215822037814e-02  -2.8168444886671013e-03
   1.2180000000000000e+03  -6.8547718088951401e-03  -2.6201184653846703e-03
   1.2190000000000000e+03   2.3907325359626780e-02  -2.4074886648128182e-03
   1.2200000000000000e+03   1.4106989196850389e-02  -2.1866436880245400e-03
   1.2210000000000000e+03   3.8450840383740269e-02  -1.9416486713121036e-03
   1.2220000000000000e+03   9.3683877542576240e-03  -1.6803015291466028e-03
   1.2230000000000000e+03   2.6293703357152344e-02  -1.4071206272476984e-03
   1.2240000000000000e+03   8.6219313268478509e-02  -1.1333304528429098e-03
   1.2250000000000000e+03   1.6396962265895935e-02  -8.5430117266675179e-04
   1.2260000000000000e+03  -4.7872403350979670e-02  -5.8020783679603135e-04
   1.2270000000000000e+03   3.7121836392938097e-02  -3.0443478067555466e-04
   1.2280000000000000e+03  -1.2857841902847122e-02  -2.7585414541751350e-05
   1.2290000000000000e+03   1.4427230137292630e-02   2.3798106176988701e-04
   1.2300000000000000e+03  -3.8249996664458601e-02   4.9968814032976927e-04
   1.2310000000000000e+03  -2.0283137733258037e-02   7.5316101824424565e-04
   1.2320000000000000e+03   9.5750005241150987e-03   9.9386202532814483e-04
   1.2330000000000000e+03   1.3339470826632598e-02   1.2104311378267152e-03
   1.2340000000000000e+03  -2.9196095156709560e-02   1.4099772708191997e-03
   1.2350000000000000e+03  -3.3723704107228428e-02   1.5918019242791839e-03
   1.2360000000000000e+03   4.9816308591064611e-02   1.7543509541562714e-03
   1.2370000000000000e+03  -2.7653055493598564e-02   1.8907810499580670e-03
   1.2380000000000000e+03  -2.5855983699602892e-02   1.9987801628541363e-03
   1.2390000000000000e+03   5.4224556730532149e-02   2.0873860327702914e-03
   1.2400000000000000e+03   1.4581770893784259e-02   2.1565294831943538e-03
   1.2410000000000000e+03   2.4477801328711690e-02   2.1958285188747946e-03
   1.2420000000000000e+03  -4.4242597431005858e-02   2.2121996099806846e-03
   1.2430000000000000e+03  -5.0984220865886082e-02   2.2074913480308487e-03
   1.2440000000000000e+03  -3.9123981212488848e-02   2.1799003215194450e-03
   1.2450000000000000e+03   2.0101213134822347e-02   2.1288118860099806e-03
   1.2460000000000000e+03  -3.6570868612604529e-02   2.0686851088824588e-03
   1.2470000000000000e+03   5.1639877933938186e-03   1.9874486610411556e-03
   1.2480000000000000e+03  -2.1127686008402903e-02   1.8834992838285148e-03
   1.2490000000000000e+03  -1.8091629416511275e-02   1.7662741222604990e-03
   1.2500000000000000e+03   4.8828490649788545e-02   1.6365875853225883e-03
   1.2510000000000000e+03  -9.6853316183337559e-03   1.4932022851966782e-03
   1.2520000000000000e+03  -9.6636356214807925e-03   1.3361760279088865e-03
   1.2530000000000000e+03   1.1239860436878750e-01   1.1726691752558765e-03
   1.2540000000000000e+03  -1.7910194604453113e-02   1.0042357283568917e-03
   1.2550000000000000e+03   1.5310262681034062e-02   8.3211616128312481e-04
   1.2560000000000000e+03   1.0801206451030027e-02   6.5861682112967792e-04
   1.2570000000000000e+03   6.5641740906057931e-04   4.8042995430902041e-04
   1.2580000000000000e+03   1.7121719006422013e-02   3.0810235664055589e-04
   1.2590000000000000e+03  -6.4026806591272620e-02   1.4761635767777565e-04
   1.2600000000000000e+03  -2.0918183096182339e-03  -7.7488804304319809e-06
   1.2610000000000000e+03  -2.2683859173642008e-02  -1.5321472805268171e-04
   1.2620000000000000e+03  -2.8901950392258065e-02  -2.7737234578396105e-04
   1.2630000000000000e+03  -1.0843458253422634e-02  -3.9138230200471037e-04
   1.2640000000000000e+03  -2.1479012055780913e-02  -4.9047640964851064e-04
   1.2650000000000000e+03  -2.4909437058224158e-02  -5.7417937485011077e-04
   1.2660000000000000e+03  -1.9690792093792181e-02  -6.4465193575534549e-04
   1.2670000000000000e+03  -6.5037101163165191e-03  -6.9965149548366823e-04
   1.2680000000000000e+03   2.9228124323659094e-02  -7.4071619755677843e-04
   1.2690000000000000e+03   1.2087417906689723e-02  -7.6187595437331992e-04
   1.2700000000000000e+03  -1.6453820326154164e-02  -7.5585241483571775e-04
   1.2710000000000000e+03   1.6034145583682383e-02  -7.2284169149836237e-04
   1.2720000000000000e+03  -2.0573701986213840e-02  -6.7219887502746589e-04
   1.2730000000000000e+03  -1.3417766933840268e-02  -5.9881134209153922e-04
   1.2740000000000000e+03  -1.1072287913877007e-02  -5.1315489276891808e-04
   1.2750000000000000e+03  -4.0107543420886523e-02  -4.0853273613244176e-04
   1.2760000000000000e+03   3.6234231032880329e-02  -2.9014348690515322e-04
   1.2770000000000000e+03  -2.4461059812683521e-02  -1.6928837635276126e-04
   1.2780000000000000e+03  -2.5791315823294882e-02  -3.8996731543796735e-05
   1.2790000000000000e+03   2.7630027169077025e-02   1.0110566817391706e-04
   1.2800000000000000e+03  -1.1924706693203248e-02   2.5725809531539794e-04
   1.2810000000000000e+03  -3.1527277388863149e-02   4.1364245179674952e-04
   1.2820000000000000e+03  -1.5415218260481216e-02   5.7143633992453354e-04
   1.2830000000000000e+03   4.8878340560407317e-03   7.2871735802659745e-04
   1.2840000000000000e+03  -6.1944916169277397e-03   8.9165545076224121e-04
   1.2850000000000000e+03   2.1032253134325052e-02   1.0573959728856722e-03
   1.2860000000000000e+03   2.3026138666905737e-02   1.2205287598428163e-03
   1.2870000000000000e+03  -1.1029290922951520e-02   1.3788159074326633e-03
   1.2880000000000000e+03  -1.1697326568125185e-02   1.5237545657718968e-03
   1.2890000000000000e+03  -2.4227008418910612e-02   1.6572621234369441e-03
   1.2900000000000000e+03   6.8402206900735771e-02   1.7775029756794830e-03
   1.2910000000000000e+03  -5.3301090021845238e-03   1.8860271765295813e-03
   1.2920000000000000e+03  -2.1880933914478356e-02   1.9877278514902588e-03
   1.2930000000000000e+03  -1.1836482812451650e-02   2.0733555849921153e-03
   1.2940000000000000e+03  -2.1369208072178150e-02   2.1433082731712348e-03
   1.2950000000000000e+03  -9.8580186144988091e-03   2.2059398260428119e-03
   1.2960000000000000e+03  -2.3148176514094176e-02   2.2520737418222372e-03
   1.2970000000000000e+03   6.7963673994351645e-02   2.2714284329320477e-03
   1.2980000000000000e+03   3.3450410564366262e-03   2.2678776252267416e-03
   1.2990000000000000e+03   1.7427155771369860e-02   2.2319047621081277e-03
   1.3000000000000000e+03   6.1825251259613273e-02   2.1705889131125762e-03
   1.3010000000000000e+03   1.2558135872701734e-02   2.0860974644100146e-03
   1.3020000000000000e+03   1.0384684432966685e-02   1.9804363600142935e-03
   1.3030000000000000e+03  -5.9026938479330264e-03   1.8458497109886175e-03
   1.3040000000000000e+03  -1.3177028263163613e-02   1.6894952730635629e-03
   1.3050000000000000e+03   8.2889496710375779e-02   1.5088475661850305e-03
   1.3060000000000000e+03  -5.9407970440644425e-03   1.2980458541236725e-03
   1.3070000000000000e+03   3.2364425471439695e-02   1.0606856267359487e-03
   1.3080000000000000e+03   1.9766457706491894e-02   8.0023666364625651e-04
   1.3090000000000000e+03   2.4371658625633324e-02   5.3115781608443818e-04
   1.3100000000000000e+03   2.1364412389838262e-02   2.3929814936019160e-04
   1.3110000000000000e+03   5.9852340409154270e-02  -6.4355491890022152e-05
   1.3120000000000000e+03  -2.6010197212089775e-02  -3.8139293083769179e-04
   1.3130000000000000e+03  -2.1738499661147478e-02  -7.0378335450539166e-04
   1.3140000000000000e+03  -3.3703492699618802e-02  -1.0293009068919055e-03
   1.3150000000000000e+03   1.5815657313328593e-02  -1.3621649737686030e-03
   1.3160000000000000e+03   1.4271593698073973e-02  -1.6975818216369396e-03
   1.3170000000000000e+03   2.0393069705849622e-02  -2.0371474568099796e-03
   1.3180000000000000e+03  -8.0727172706944364e-02  -2.3760011130951292e-03
   1.3190000000000000e+03  -3.3897598401213544e-03  -2.6978900813251013e-03
   1.3200000000000000e+03   5.9618061684722792e-02  -3.0090548445654290e-03
   1.3210000000000000e+03  -1.8395166331403796e-03  -3.3112151618606461e-03
   1.3220000000000000e+03   4.2723216853508359e-03  -3.6034002196513432e-03
   1.3230000000000000e+03  -2.2036714970268935e-03  -3.8802276252206391e-03
   1.3240000000000000e+03   8.5423963881285890e-03  -4.1378143047856916e-03
   1.3250000000000000e+03  -8.6859035783721436e-03  -4.3725363705857815e-03
   1.3260000000000000e+03   1.7910433534189116e-02  -4.5955951979332055e-03
   1.3270000000000000e+03  -7.6881980788473608e-02  -4.7943361420896072e-03
   1.3280000000000000e+03  -1.7359813388861799e-02  -4.9714161227756752e-03
   1.3290000000000000e+03   1.6677709855686285e-02  -5.1242576694143921e-03
   1.3300000000000000e+03  -2.3849653687190400e-02  -5.2476246554508006e-03
   1.3310000000000000e+03   1.3371031761288303e-03  -5.3409183570867326e-03
   1.3320000000000000e+03  -4.1018920364392954e-02  -5.4103884267000819e-03
   1.3330000000000000e+03  -3.9720581133339393e-02  -5.4449136602542584e-03
   1.3340000000000000e+03  -5.1870413126468250e-02  -5.4517421009982678e-03
   1.3350000000000000e+03  -2.0676822766668244e-02  -5.4372575487393595e-03
   1.3360000000000000e+03  -1.4296490457647224e-02  -5.3881692247935032e-03
   1.3370000000000000e+03  -3.7129881740894766e-02  -5.3104151955477887e-03
   1.3380000000000000e+03  -1.2121823599455760e-02  -5.1959004658518205e-03
   1.3390000000000000e+03   3.5271718273803210e-02  -5.0541943185988649e-03
   1.3400000000000000e+03   2.5114426645566405e-02  -4.8895064390015045e-03
   1.3410000000000000e+03   1.4639674200253265e-02  -4.7003525191343046e-03
   1.3420000000000000e+03   4.1091876904416529e-03  -4.4846669283934966e-03
   1.3430000000000000e+03  -1.4732059531446535e-02  -4.2462205874503464e-03
   1.3440000000000000e+03  -3.6684789146823896e-02  -3.9877390616929465e-03
   1.3450000000000000e+03  -7.6589217510176387e-03  -3.7135673217750555e-03
   1.3460000000000000e+03   5.5813827992221593e-02  -3.4228918218820381e-03
   1.3470000000000000e+03  -1.8786099157440533e-02  -3.1161569869081352e-03
   1.3480000000000000e+03  -1.3371706882771790e-02  -2.7979450141294615e-03
   1.3490000000000000e+03   8.2791533426540401e-02  -2.4684945487302898e-03
   1.3500000000000000e+03  -3.1742545823922642e-02  -2.1273204781098736e-03
   1.3510000000000000e+03   1.3688851773659227e-02  -1.7742557333789478e-03
   1.3520000000000000e+03   3.7213586178599677e-02  -1.4189515654014714e-03
   1.3530000000000000e+03  -4.3970635390273086e-02  -1.0590203600979817e-03
   1.3540000000000000e+03   4.1124989023700695e-02  -7.0383027527798629e-04
   1.3550000000000000e+03   4.0420746740196398e-02  -3.5094745696998632e-04
   1.3560000000000000e+03   3.7031793328056333e-03  -3.4268813781139710e-06
   1.3570000000000000e+03   7.7521956733705450e-03   3.2349251624736857e-04
   1.3580000000000000e+03  -3.4678326774949662e-02   6.3629874232239050e-04
   1.3590000000000000e+03  -1.9441892871949170e-03   9.3083976465427895e-04
   1.3600000000000000e+03  -1.5998504155903030e-02   1.2076385891260223e-03
   1.3610000000000000e+03   7.6836305367483431e-03   1.4706485656832407e-03
   1.3620000000000000e+03   6.8719209127880085e-03   1.7141416336715332e-03
   1.3630000000000000e+03   4.6244958142371867e-02   1.9361981900376996e-03
   1.3640000000000000e+03  -2.3641426114121532e-03   2.1478306510436208e-03
   1.3650000000000000e+03  -2.1386030784260851e-02   2.3399676825735048e-03
   1.3660000000000000e+03   7.3227571274128034e-03   2.5062694210923613e-03
   1.3670000000000000e+03  -5.8055160925052772e-02   2.6494669569159910e-03
   1.3680000000000000e+03   5.7377661318020849e-03   2.7651162659128444e-03
   1.3690000000000000e+03  -8.0984848127059139e-02   2.8605533463115936e-03
   1.3700000000000000e+03   5.0810391733873535e-02   2.9252124795843969e-03
   1.3710000000000000e+03   1.7861952025883462e-02   2.9532182319013389e-03
   1.3720000000000000e+03  -4.1483059505458053e-02   2.9566110938400976e-03
   1.3730000000000000e+03   6.6657746522558028e-02   2.9356829039263680e-03
   1.3740000000000000e+03   2.8982655191704394e-03   2.8922407985477088e-03
   1.3750000000000000e+03   3.3800645985606594e-02   2.8273428355523435e-03
   1.3760000000000000e+03   1.0706592520731115e-02   2.7427499355925328e-03
   1.3770000000000000e+03  -1.9293843628307102e-02   2.6453870744424469e-03
   1.3780000000000000e+03   2.3995569026109803e-02   2.5365550041447880e-03
   1.3790000000000000e+03  -3.2905314915671821e-02   2.4022438028450215e-03
   1.3800000000000000e+03  -3.5924389447625750e-02   2.2574706972641576e-03
   1.3810000000000000e+03  -2.8354565772833018e-02   2.1035548611513092e-03
   1.3820000000000000e+03  -6.1617576670765593e-03   1.9336548163095199e-03
   1.3830000000000000e+03  -1.2795827892195862e-02   1.7483157625629298e-03
   1.3840000000000000e+03   9.3814540183293389e-03   1.5533854552136355e-03
   1.3850000000000000e+03  -2.2191765999160656e-02   1.3534676017407442e-03
   1.3860000000000000e+03  -3.2732362808026938e-02   1.1483654050255011e-03
   1.3870000000000000e+03   1.0465089613148883e-02   9.3963751228940556e-04
   1.3880000000000000e+03  -3.3196170917428144e-02   7.2830488833814722e-04
   1.3890000000000000e+03  -2.3781662129879179e-02   5.0887720553564777e-04
   1.3900000000000000e+03   3.2396511973653487e-02   2.9827363960560079e-04
   1.3910000000000000e+03   2.9399318443144012e-02   9.8939750396391315e-05
   1.3920000000000000e+03  -1.8363805738575920e-02  -9.3481919991214132e-05
   1.3930000000000000e+03   4.7052965793380561e-03  -2.7849242974249471e-04
   1.3940000000000000e+03  -1.3671168225518960e-02  -4.5593654592907277e-04
   1.3950000000000000e+03  -4.5267671054995545e-02  -6.1441818044461480e-04
   1.3960000000000000e+03  -7.8095922769504172e-03  -7.5802391784031973e-04
   1.3970000000000000e+03   6.5549629592069874e-03  -8.9010988077863247e-04
   1.3980000000000000e+03  -1.7389638668233485e-02  -1.0044426305920791e-03
   1.3990000000000000e+03  -3.7215449292744042e-02  -1.1023859128889888e-03
   1.4000000000000000e+03  -5.6828188810867604e-02  -1.1832616252145296e-03
   1.4010000000000000e+03  -1.4394532255003796e-02  -1.2407306453116995e-03
   1.4020000000000000e+03  -5.2261541362045125e-02  -1.2703631038056152e-03
   1.4030000000000000e+03   3.7910257448144226e-02  -1.2801002296640325e-03
   1.4040000000000000e+03   9.8102095921300207e-03  -1.2755927866909839e-03
   1.4050000000000000e+03   3.2906685896531868e-02  -1.2563978229135613e-03
   1.4060000000000000e+03  -6.9094523088335538e-02  -1.2261355987122525e-03
   1.4070000000000000e+03  -2.2034248106773967e-02  -1.1816129392557000e-03
   1.4080000000000000e+03  -2.7614897888687408e-02  -1.1183105175224027e-03
   1.4090000000000000e+03   3.4738990029251529e-02  -1.0402271350935174e-03
   1.4100000000000000e+03  -1.6856096116584268e-02  -9.4592219681670440e-04
   1.4110000000000000e+03   1.1396388092760151e-02  -8.3928588370462797e-04
   1.4120000000000000e+03  -1.6804928305820023e-03  -7.1620211469903335e-04
   1.4130000000000000e+03   2.2625924941818587e-02  -5.7780875804886930e-04
   1.4140000000000000e+03  -2.9815223742354950e-02  -4.3802529850146317e-04
   1.4150000000000000e+03  -1.0290887763492318e-04  -2.9552878159315541e-04
   1.4160000000000000e+03  -1.4196114530235006e-02  -1.4592108953139957e-04
   1.4170000000000000e+03  -2.5525847770331511e-02   1.0592539785605941e-05
   1.4180000000000000e+03   7.5754645173219904e-03   1.7311911566092095e-04
   1.4190000000000000e+03  -5.0754599425890085e-02   3.3650022256623643e-04
   1.4200000000000000e+03   2.3889404893585056e-02   5.0135694670549937e-04
   1.4210000000000000e+03  -2.4461811042084578e-03   6.7198169093768715e-04
   1.4220000000000000e+03   1.3325141297634242e-02   8.4360556726970494e-04
   1.4230000000000000e+03  -2.6415760675878825e-02   1.0070260874594067e-03
   1.4240000000000000e+03  -6.9728597821962042e-03   1.1732843413232725e-03
   1.4250000000000000e+03  -3.6782206226348532e-03   1.3346664608704819e-03
   1.4260000000000000e+03   3.5213300018881281e-03   1.4901634738149524e-03
   1.4270000000000000e+03   4.6608250856641650e-02   1.6320833621232341e-03
   1.4280000000000000e+03   3.6699950581378080e-02   1.7534305850542815e-03
   1.4290000000000000e+03  -3.6646237877825121e-03   1.8551177515619267e-03
   1.4300000000000000e+03  -1.1931387112023717e-02   1.9417356758790344e-03
   1.4310000000000000e+03   1.6725234255851928e-02   2.0109342085417783e-03
   1.4320000000000000e+03  -2.7990884276345610e-02   2.0622490727682493e-03
   1.4330000000000000e+03  -3.4915916762216635e-02   2.0948151440077531e-03
   1.4340000000000000e+03  -3.3041658761858814e-02   2.1131535328968490e-03
   1.4350000000000000e+03   1.0324468116487110e-02   2.1140888519519080e-03
   1.4360000000000000e+03   1.3908641295491526e-02   2.0933575414307111e-03
   1.4370000000000000e+03   1.5197896136370062e-02   2.0591175377083649e-03
   1.4380000000000000e+03   4.7144174364077279e-03   2.0097896480577443e-03
   1.4390000000000000e+03   6.5871466029112022e-02   1.9468514034489709e-03
   1.4400000000000000e+03   1.7471453090597517e-02   1.8711570779671640e-03
   1.4410000000000000e+03   2.5430756462956408e-02   1.7848512903345468e-03
   1.4420000000000000e+03  -6.9312138735099340e-03   1.6821997701970016e-03
   1.4430000000000000e+03  -2.9886641074296557e-02   1.5641066379600669e-03
   1.4440000000000000e+03   2.3989697266710002e-02   1.4357991251468115e-03
   1.4450000000000000e+03   1.4703158472323900e-02   1.3013406168797469e-03
   1.4460000000000000e+03  -4.8893705315287708e-02   1.1548016247095721e-03
   1.4470000000000000e+03   7.5880182553759922e-03   1.0003889038648851e-03
   1.4480000000000000e+03  -5.3035906061987222e-02   8.4086476499097712e-04
   1.4490000000000000e+03   8.0721625225014665e-02   6.7518309751414855e-04
   1.4500000000000000e+03  -3.4160128325724598e-02   5.0631365818402940e-04
   1.4510000000000000e+03   1.5377117913172502e-02   3.3424879639665586e-04
   1.4520000000000000e+03  -4.3511825979914515e-02   1.5708401949076668e-04
   1.4530000000000000e+03  -9.0741532792036998e-03  -2.1740590509102664e-05
   1.4540000000000000e+03   6.0641672678882659e-02  -1.9562999181594432e-04
   1.4550000000000000e+03   6.8327217853927074e-03  -3.6418852189160257e-04
   1.4560000000000000e+03   3.2738945347007602e-02  -5.2269552826097326e-04
   1.4570000000000000e+03  -1.8359977819740431e-02  -6.7670888274387879e-04
   1.4580000000000000e+03   7.9895148935462731e-03  -8.1923104705610165e-04
   1.4590000000000000e+03  -3.6886510716689559e-02  -9.5271996452516903e-04
   1.4600000000000000e+03   3.6650742904605807e-02  -1.0776245723834467e-03
   1.4610000000000000e+03   5.6897952451088862e-02  -1.1873787042217105e-03
   1.4620000000000000e+03  -4.4146940099215964e-02  -1.2910507226994313e-03
   1.4630000000000000e+03  -1.4559737474457024e-02  -1.3896052012962244e-03
   1.4640000000000000e+03  -4.9130141637167814e-02  -1.4692330690318390e-03
   1.4650000000000000e+03  -2.4379095674513379e-03  -1.5300262674121676e-03
   1.4660000000000000e+03   1.0876742518805568e-02  -1.5750590405396922e-03
   1.4670000000000000e+03   2.3900760849173530e-02  -1.6066400435870640e-03
   1.4680000000000000e+03   2.3179438336329929e-02  -1.6244705695915359e-03
   1.4690000000000000e+03  -4.0581391725672683e-02  -1.6368031601780937e-03
   1.4700000000000000e+03  -1.7213303236216611e-02  -1.6346644156692717e-03
   1.4710000000000000e+03  -1.5644064970120840e-02  -1.6094069494776116e-03
   1.4720000000000000e+03   6.4417487165791223e-02  -1.5693286180842945e-03
   1.4730000000000000e+03  -2.3500501934407222e-02  -1.5112962678454224e-03
   1.4740000000000000e+03  -4.4297612531243548e-03  -1.4423059294903877e-03
   1.4750000000000000e+03   5.9377573879830385e-02  -1.3671945785994773e-03
   1.4760000000000000e+03  -2.7400290122926437e-02  -1.2869619586718091e-03
   1.4770000000000000e+03   2.4772587452315108e-02  -1.2030526032343631e-03
   1.4780000000000000e+03  -7.0852805840749449e-03  -1.1120556554616845e-03
   1.4790000000000000e+03   1.0988508617653971e-02  -1.0130062320944583e-03
   1.4800000000000000e+03  -3.7231606545755358e-02  -9.1199329773523549e-04
   1.4810000000000000e+03   3.7577305367973740e-02  -8.0459173607869789e-04
   1.4820000000000000e+03  -2.0629972156449419e-02  -7.0356219895608752e-04
   1.4830000000000000e+03   1.3276300983668436e-02  -5.9036838639474267e-04
   1.4840000000000000e+03   2.6826766156179759e-02  -4.7517577539919872e-04
   1.4850000000000000e+03  -5.5209692063778867e-03  -3.5888965361680872e-04
   1.4860000000000000e+03   1.0293530217338290e-02  -2.4191992966272069e-04
   1.4870000000000000e+03  -8.3764672170218418e-03  -1.2459142560085094e-04
   1.4880000000000000e+03  -4.9874994034084970e-02  -6.6321784533637400e-06
   1.4890000000000000e+03  -2.9521227869206218e-02   1.1713536936395593e-04
   1.4900000000000000e+03   6.1039366551123349e-03   2.3536404569474075e-04
   1.4910000000000000e+03   6.8814390786386334e-02   3.4536660262683824e-04
   1.4920000000000000e+03   4.9333029598386917e-02   4.6068116645598241e-04
   1.4930000000000000e+03  -6.5357192998967417e-02   5.7424156312480684e-04
   1.4940000000000000e+03  -1.4370061859113445e-02   6.8462304209011805e-04
   1.4950000000000000e+03  -1.4902113463272911e-02   7.8206919447554627e-04
   1.4960000000000000e+03  -3.4377237027570415e-03   8.7175367841985400e-04
   1.4970000000000000e+03  -6.0093925520912451e-02   9.5345206375616965e-04
   1.4980000000000000e+03   6.2417975286264117e-02   1.0253298466085495e-03
   1.4990000000000000e+03  -3.0777928912319470e-02   1.0865263039074823e-03
   1.5000000000000000e+03  -8.9482987939487613e-03   1.1363344682956079e-03
   1.5010000000000000e+03  -1.7654857554477925e-02   1.1783097332403302e-03
   1.5020000000000000e+03   2.3152825660839055e-02   1.2143009563186191e-03
   1.5030000000000000e+03  -6.6838227097997601e-04   1.2406241077907352e-03
   1.5040000000000000e+03  -4.0561125440661885e-02   1.2582032968201284e-03
   1.5050000000000000e+03   1.6237506055092863e-02   1.2707415449779405e-03
   1.5060000000000000e+03  -3.4837085089692417e-02   1.2820376860134845e-03
   1.5070000000000000e+03  -2.5262167188248162e-02   1.2906891230142566e-03
   1.5080000000000000e+03   7.0610179529145411e-04   1.2868188292718490e-03
   1.5090000000000000e+03  -6.7560198628002444e-02   1.2754162170620267e-03
   1.5100000000000000e+03  -2.1744946220032702e-02   1.2495954477930852e-03
   1.5110000000000000e+03  -4.7239312230412901e-03   1.2139866228687865e-03
   1.5120000000000000e+03   1.4312857082028195e-02   1.1740616821438372e-03
   1.5130000000000000e+03   6.5639113615184860e-02   1.1305093481279510e-03
   1.5140000000000000e+03   5.2452899145724312e-02   1.0806442868432108e-03
   1.5150000000000000e+03  -2.3775330128034806e-02   1.0230537189207781e-03
   1.5160000000000000e+03  -5.1961071412957492e-02   9.6326260245792144e-04
   1.5170000000000000e+03   4.1993801847874740e-02   9.0115297738028880e-04
   1.5180000000000000e+03   7.4566801982793390e-02   8.4026793862197334e-04
   1.5190000000000000e+03   3.8262314197334092e-02   7.7260797615698123e-04
   1.5200000000000000e+03   2.3767633942192209e-02   7.0832497778922272e-04
   1.5210000000000000e+03  -3.1690989994450618e-03   6.4149072935523169e-04
   1.5220000000000000e+03  -1.7276694921488495e-02   5.6584117094691925e-04
   1.5230000000000000e+03   1.0474355852703024e-02   4.8918870607675554e-04
   1.5240000000000000e+03  -2.9468066233468319e-02   4.0880878729682038e-04
   1.5250000000000000e+03  -4.0100298244954681e-02   3.2400354925724814e-04
   1.5260000000000000e+03   4.9200223472242927e-02   2.4526734357429198e-04
   1.5270000000000000e+03   1.2758797650497620e-02   1.6886013642744183e-04
   1.5280000000000000e+03  -3.7488593579330175e-02   8.3087069949795751e-05
   1.5290000000000000e+03   5.3194641764543922e-02  -7.5453651381854216e-06
   1.5300000000000000e+03   1.2590861552131235e-02  -9.2813295703297888e-05
   1.5310000000000000e+03  -2.4993805337861618e-02  -1.8254689517464289e-04
   1.5320000000000000e+03   1.2609648817752143e-03  -2.6703516795586151e-04
   1.5330000000000000e+03  -5.5902974610527369e-03  -3.6086783157538663e-04
   1.5340000000000000e+03  -6.2826999781046174e-03  -4.4670051952740261e-04
   1.5350000000000000e+03  -2.7650426250879479e-02  -5.3931861485723609e-04
   1.5360000000000000e+03  -2.1208934892700267e-02  -6.3410840553425720e-04
   1.5370000000000000e+03   1.9617203648488626e-03  -7.3022730867632806e-04
   1.5380000000000000e+03  -1.0552490980895418e-03  -8.2968795033087439e-04
   1.5390000000000000e+03  -1.0764150078102398e-02  -9.2472750305137407e-04
   1.5400000000000000e+03   4.7859881561388502e-04  -1.0131040661843587e-03
   1.5410000000000000e+03   5.3560435636768036e-03  -1.1038198317979524e-03
   1.5420000000000000e+03  -1.6717033645368189e-02  -1.1923027893274141e-03
   1.5430000000000000e+03   1.9443672060031857e-02  -1.2818177760620308e-03
   1.5440000000000000e+03   2.0505897492414781e-02  -1.3632602203048530e-03
   1.5450000000000000e+03  -8.6902783447712073e-03  -1.4412163547323851e-03
   1.5460000000000000e+03  -6.2285847307102148e-02  -1.5227292238890703e-03
   1.5470000000000000e+03   4.3768251473447171e-02  -1.5954214648169645e-03
   1.5480000000000000e+03  -2.6279595600438393e-02  -1.6645708194450303e-03
   1.5490000000000000e+03  -1.3335191130360082e-02  -1.7327894352108923e-03
   1.5500000000000000e+03  -4.8250173741135514e-02  -1.7951187642016857e-03
   1.5510000000000000e+03  -2.4200979048833882e-02  -1.8524805546312252e-03
   1.5520000000000000e+03  -4.3226106561896432e-02  -1.9114274082485719e-03
   1.5530000000000000e+03  -1.8808308139356432e-02  -1.9700367507498148e-03
   1.5540000000000000e+03  -1.3195321826496268e-02  -2.0282780412056857e-03
   1.5550000000000000e+03   6.8807068549618447e-03  -2.0791273090007903e-03
   1.5560000000000000e+03  -2.3735218185427921e-03  -2.1332169067081351e-03
   1.5570000000000000e+03  -3.2133307330015626e-02  -2.1814088683976942e-03
   1.5580000000000000e+03   3.0095882027220706e-02  -2.2278661461101910e-03
   1.5590000000000000e+03   4.6196793967582930e-02  -2.2725081333883159e-03
   1.5600000000000000e+03  -2.3428790910849324e-02  -2.3113429359989325e-03
   1.5610000000000000e+03   5.1483836369299301e-03  -2.3476603878535719e-03
   1.5620000000000000e+03  -2.3041523588077262e-02  -2.3889797267944409e-03
   1.5630000000000000e+03  -7.2318080579761551e-02  -2.4243505981165056e-03
   1.5640000000000000e+03   1.0848209732255696e-02  -2.4590557828691570e-03
   1.5650000000000000e+03   9.9910901068791403e-03  -2.4922480772422047e-03
   1.5660000000000000e+03  -5.3001180873796648e-02  -2.5262049031888746e-03
   1.5670000000000000e+03   5.1132309541664436e-02  -2.5598731619142327e-03
   1.5680000000000000e+03   1.3056631158295714e-02  -2.5908102385149207e-03
   1.5690000000000000e+03  -2.5985948888195720e-02  -2.6225245333406475e-03
   1.5700000000000000e+03   8.2934251280469377e-03  -2.6509061766084884e-03
   1.5710000000000000e+03  -6.0964434798649186e-02  -2.6703528297443747e-03
   1.5720000000000000e+03  -3.7698467576402869e-02  -2.6842802843412986e-03
   1.5730000000000000e+03   2.6974239230104401e-02  -2.6864005952924965e-03
   1.5740000000000000e+03   7.0835179681365018e-02  -2.6904588765011379e-03
   1.5750000000000000e+03   8.9356189818902074e-03  -2.6919872707483242e-03
   1.5760000000000000e+03  -1.4065268782365613e-03  -2.6972997382644181e-03
   1.5770000000000000e+03  -8.2698893557741817e-03  -2.7021195369704948e-03
   1.5780000000000000e+03   5.3593019099518000e-03  -2.7100895020901565e-03
   1.5790000000000000e+03   5.3697042292525296e-02  -2.7128043954312790e-03
   1.5800000000000000e+03   1.0708992381744879e-02  -2.7132794994281862e-03
   1.5810000000000000e+03  -5.9721727244751908e-02  -2.7158815093928095e-03
   1.5820000000000000e+03   9.4451029874202778e-03  -2.7153652054523946e-03
   1.5830000000000000e+03  -4.6943789620706444e-02  -2.7132311933902560e-03
   1.5840000000000000e+03   7.9542217525102009e-03  -2.7062103723916511e-03
   1.5850000000000000e+03   1.1809398344966617e-03  -2.6939410326957411e-03
   1.5860000000000000e+03  -2.5588676415819030e-02  -2.6769318372882561e-03
   1.5870000000000000e+03  -2.2105598022940792e-03  -2.6525098835613967e-03
   1.5880000000000000e+03  -2.4158057791601878e-02  -2.6340360320144876e-03
   1.5890000000000000e+03  -9.2045565083230356e-03  -2.6157482670328205e-03
   1.5900000000000000e+03  -9.1840403998060989e-03  -2.5935095455232073e-03
   1.5910000000000000e+03   2.6617886993254757e-02  -2.5646440014240753e-03
   1.5920000000000000e+03  -1.7766723554538566e-02  -2.5255809287913831e-03
   1.5930000000000000e+03   5.0417075982171150e-03  -2.4875646602581583e-03
   1.5940000000000000e+03  -4.7529573153983193e-02  -2.4467666128616477e-03
   1.5950000000000000e+03  -5.2052657468026196e-02  -2.4074984673965526e-03
   1.5960000000000000e+03  -4.6177448353335322e-02  -2.3726387785102058e-03
   1.5970000000000000e+03   9.5786192337879092e-03  -2.3299893870094503e-03
   1.5980000000000000e+03   1.7668236416774702e-02  -2.2841756586662303e-03
   1.5990000000000000e+03  -4.8251917071444418e-02  -2.2259820015546345e-03
   1.6000000000000000e+03   1.6229677508690268e-02  -2.1730494258927575e-03
   1.6010000000000000e+03   8.6135970739155184e-03  -2.1104813480549247e-03
   1.6020000000000000e+03   3.8671946763111243e-03  -2.0456183854068218e-03
   1.6030000000000000e+03  -6.1716028123165498e-02  -1.9742672502785718e-03
   1.6040000000000000e+03   8.8968336688947502e-03  -1.8918794814312314e-03
   1.6050000000000000e+03   3.6101658658531069e-03  -1.8147568227214086e-03
   1.6060000000000000e+03  -2.1909221065936756e-02  -1.7347510234972108e-03
   1.6070000000000000e+03   3.2495202497355824e-02  -1.6532123854749981e-03
   1.6080000000000000e+03   1.2761627505890223e-02  -1.5692676429442643e-03
   1.6090000000000000e+03   1.2501912768818119e-02  -1.4740131212230777e-03
   1.6100000000000000e+03  -4.3333220495858964e-02  -1.3741365499186351e-03
   1.6110000000000000e+03   2.4980698304017841e-02  -1.2746990982014270e-03
   1.6120000000000000e+03  -1.1277074535427277e-02  -1.1665552236919425e-03
   1.6130000000000000e+03  -5.2245377256892205e-02  -1.0527137307970976e-03
   1.6140000000000000e+03   2.7580542777686304e-03  -9.3546591138915264e-04
   1.6150000000000000e+03   4.9704543410835862e-02  -8.2358701874821693e-04
   1.6160000000000000e+03   5.8726669020932196e-02  -7.0911744233890714e-04
   1.6170000000000000e+03   3.3895504071811952e-02  -5.9024488881702234e-04
   1.6180000000000000e+03  -1.3190845248435621e-02  -4.7074805447951638e-04
   1.6190000000000000e+03   6.3083859295589122e-03  -3.5259018575120485e-04
   1.6200000000000000e+03  -2.9220359769108330e-02  -2.3458002045553114e-04
   1.6210000000000000e+03  -3.6719058151957841e-02  -1.1591629806538548e-04
   1.6220000000000000e+03  -2.7731255696647888e-02   3.3338472218524949e-06
   1.6230000000000000e+03  -3.8244668178750635e-02   1.2654837924668544e-04
   1.6240000000000000e+03   2.9571745733087674e-02   2.4761391601004623e-04
   1.6250000000000000e+03   2.5723014260914570e-02   3.6911448989009228e-04
   1.6260000000000000e+03  -3.9832426192334541e-02   4.8838977523352222e-04
   1.6270000000000000e+03  -1.9035875756135422e-02   6.0805902862071061e-04
   1.6280000000000000e+03   1.7592053376468023e-02   7.2508295945668873e-04
   1.6290000000000000e+03   2.0095429892751551e-02   8.3373370121887867e-04
   1.6300000000000000e+03   3.3992034502905145e-02   9.3626992490959302e-04
   1.6310000000000000e+03   1.4424201181032334e-02   1.0263691974066701e-03
   1.6320000000000000e+03   2.6594169128316546e-02   1.1032192390600648e-03
   1.6330000000000000e+03  -9.7268105752725039e-03   1.1652647548852941e-03
   1.6340000000000000e+03  -9.2204704034383432e-03   1.2174453848747050e-03
   1.6350000000000000e+03   2.5845734211482851e-02   1.2582146731496074e-03
   1.6360000000000000e+03  -8.4655201820661399e-02   1.2963149064535130e-03
   1.6370000000000000e+03   5.5582184752952110e-02   1.3271093661750069e-03
   1.6380000000000000e+03   1.5080121846329040e-02   1.3440188857603182e-03
   1.6390000000000000e+03  -1.3778914776349308e-03   1.3519966394869528e-03
   1.6400000000000000e+03  -6.9972164841138523e-02   1.3411274488792895e-03
   1.6410000000000000e+03   3.3219152578078648e-03   1.3143978351946892e-03
   1.6420000000000000e+03  -2.2215384103762087e-02   1.2678494167118984e-03
   1.6430000000000000e+03   6.0815504645062510e-03   1.2066652413502297e-03
   1.6440000000000000e+03  -3.3959886107763695e-02   1.1405134720527533e-03
   1.6450000000000000e+03   2.0123907966425082e-02   1.0605372922491876e-03
   1.6460000000000000e+03  -3.1583815914222553e-02   9.6526388561850101e-04
   1.6470000000000000e+03  -1.1683061679560321e-02   8.6049975562391449e-04
   1.6480000000000000e+03   4.8827338367335604e-02   7.4540872893399045e-04
   1.6490000000000000e+03   2.1886119020158006e-03   6.2357274656200251e-04
   1.6500000000000000e+03   4.4554691171209332e-02   4.9236677415602341e-04
   1.6510000000000000e+03   2.1020970956070219e-02   3.5438064941864511e-04
   1.6520000000000000e+03  -2.8736475069530737e-03   2.0518625728940324e-04
   1.6530000000000000e+03   2.1125151357342968e-03   4.7182920656033923e-05
   1.6540000000000000e+03  -1.0964845252765953e-02  -1.1825424093881259e-04
   1.6550000000000000e+03   5.6191744400097228e-02  -2.9752459710491534e-04
   1.6560000000000000e+03   3.6910612321372112e-03  -4.8532909193705747e-04
   1.6570000000000000e+03  -4.2590025885195157e-02  -6.8549118409525834e-04
   1.6580000000000000e+03   6.2401672386176417e-04  -8.9648393522124030e-04
   1.6590000000000000e+03   9.9276185766328309e-03  -1.1220099438199430e-03
   1.6600000000000000e+03  -1.1090802010889921e-02  -1.3600477355366096e-03
   1.6610000000000000e+03  -1.2710805520483273e-02  -1.6054270809030163e-03
   1.6620000000000000e+03  -5.6497091053669297e-02  -1.8569343839971888e-03
   1.6630000000000000e+03  -8.4962697300336676e-02  -2.1169718570404612e-03
   1.6640000000000000e+03   2.5372344012518488e-03  -2.3865018485328864e-03
   1.6650000000000000e+03  -1.0745097087219158e-02  -2.6694394499851746e-03
   1.6660000000000000e+03  -3.1955635540528063e-02  -2.9485025589297124e-03
   1.6670000000000000e+03  -5.0408770591437099e-02  -3.2370959686760371e-03
   1.6680000000000000e+03  -1.8136843635780085e-02  -3.5184262889296448e-03
   1.6690000000000000e+03   3.3822207872478575e-02  -3.8018257815896120e-03
   1.6700000000000000e+03  -1.7223538789818246e-02  -4.0859781208032629e-03
   1.6710000000000000e+03   3.3336924540722054e-02  -4.3700954276597870e-03
   1.6720000000000000e+03  -2.2831643020670683e-02  -4.6438326999848649e-03
   1.6730000000000000e+03  -5.3273862043339885e-02  -4.9123215815780408e-03
   1.6740000000000000e+03   1.4062265350898932e-02  -5.1693519530503903e-03
   1.6750000000000000e+03   1.3586226906075822e-02  -5.4134945959545683e-03
   1.6760000000000000e+03   6.5867990093222955e-03  -5.6462202680551132e-03
   1.6770000000000000e+03   6.0313381748503384e-02  -5.8656607553984304e-03
   1.6780000000000000e+03   8.5214016904471210e-03  -6.0614453851793437e-03
   1.6790000000000000e+03  -3.5264096195792780e-02  -6.2440571313000532e-03
   1.6800000000000000e+03   1.9095469490099704e-02  -6.4042152704553157e-03
   1.6810000000000000e+03  -6.0637946621262276e-02  -6.5477037022466785e-03
   1.6820000000000000e+03   7.6376025685108056e-03  -6.6711996291217253e-03
   1.6830000000000000e+03   2.0486318449873961e-02  -6.7743806667311434e-03
   1.6840000000000000e+03  -1.6624704677883597e-02  -6.8538190455133203e-03
   1.6850000000000000e+03   7.7301635621739570e-02  -6.9051465769288112e-03
   1.6860000000000000e+03  -3.9975462644163171e-02  -6.9315480902069453e-03
   1.6870000000000000e+03  -1.7354321144367333e-02  -6.9342321564899115e-03
   1.6880000000000000e+03   4.8553992188059433e-02  -6.9172093547359001e-03
   1.6890000000000000e+03  -3.3236651482207212e-03  -6.8792774478269340e-03
   1.6900000000000000e+03  -3.9527471351022605e-03  -6.8242816435186253e-03
   1.6910000000000000e+03   1.6061200304968340e-02  -6.7478867490603353e-03
   1.6920000000000000e+03   1.1246938726435531e-02  -6.6526308177552876e-03
   1.6930000000000000e+03   2.5846089999014547e-02  -6.5303731047793787e-03
   1.6940000000000000e+03   2.6314078901558451e-02  -6.3878342059943537e-03
   1.6950000000000000e+03   2.7223725225485440e-02  -6.2205235120743191e-03
   1.6960000000000000e+03  -5.7559951755516113e-02  -6.0251723504493064e-03
   1.6970000000000000e+03  -2.1899397367339771e-02  -5.8099566142759554e-03
   1.6980000000000000e+03  -4.3892825326442571e-02  -5.5720713507151831e-03
   1.6990000000000000e+03  -2.8784354862300573e-02  -5.3234846182969248e-03
   1.7000000000000000e+03   1.1268235095249733e-05  -5.0626158360564952e-03
   1.7010000000000000e+03  -1.9043484225276415e-02  -4.7858686383475159e-03
   1.7020000000000000e+03  -4.8882461920513348e-02  -4.4917463138675860e-03
   1.7030000000000000e+03  -5.4921855340659236e-03  -4.1839156725167574e-03
   1.7040000000000000e+03   6.2915933241221526e-03  -3.8665124997902148e-03
   1.7050000000000000e+03   1.8251353506589383e-02  -3.5374434651854270e-03
   1.7060000000000000e+03   2.6543766442639016e-02  -3.1978043839868014e-03
   1.7070000000000000e+03  -7.8943830867890169e-02  -2.8545852808456243e-03
   1.7080000000000000e+03  -2.5116878023427509e-02  -2.5054452799972244e-03
   1.7090000000000000e+03   4.4594201474966177e-02  -2.1552752117037937e-03
   1.7100000000000000e+03   4.1226939782361978e-02  -1.8067007086096970e-03
   1.7110000000000000e+03   4.8537547343767098e-02  -1.4646059381650568e-03
   1.7120000000000000e+03   1.4853634607471982e-02  -1.1174225266755665e-03
   1.7130000000000000e+03   5.6738925594250322e-03  -7.7782870224761503e-04
   1.7140000000000000e+03  -2.8896364557105206e-02  -4.4070998320191811e-04
   1.7150000000000000e+03  -4.1728919962783884e-02  -1.0937315293562648e-04
   1.7160000000000000e+03  -3.0845417977134748e-02   2.1621691811037400e-04
   1.7170000000000000e+03   3.8708311211850901e-04   5.3044619578444775e-04
   1.7180000000000000e+03   1.2175818680362891e-02   8.3253523258078300e-04
   1.7190000000000000e+03   3.2873602843213395e-03   1.1236113244276755e-03
   1.7200000000000000e+03  -2.8417998925782371e-02   1.3978292936653964e-03
   1.7210000000000000e+03  -1.6514006535388306e-03   1.6485292655548877e-03
   1.7220000000000000e+03   1.2567792566246381e-02   1.8859997423606330e-03
   1.7230000000000000e+03  -2.6929277056551050e-03   2.1006892289984870e-03
   1.7240000000000000e+03  -1.1618415554531001e-02   2.2963082045497733e-03
   1.7250000000000000e+03   1.3416790554171242e-02   2.4649015215723927e-03
   1.7260000000000000e+03  -2.3348793971330370e-02   2.6151338114077925e-03
   1.7270000000000000e+03  -2.3583393313566021e-02   2.7386467790946928e-03
   1.7280000000000000e+03  -1.7617018187822082e-02   2.8391267230057408e-03
   1.7290000000000000e+03  -2.7104911994403184e-02   2.9259882346153406e-03
   1.7300000000000000e+03   1.3574584478837587e-03   2.9880713500367727e-03
   1.7310000000000000e+03  -1.2649077065097752e-02   3.0212779915352208e-03
   1.7320000000000000e+03  -8.0346663486401456e-03   3.0396031041315021e-03
   1.7330000000000000e+03   2.2832180701522480e-02   3.0282160560018232e-03
   1.7340000000000000e+03  -3.7238466886453062e-02   2.9928028903232714e-03
   1.7350000000000000e+03  -3.2848238157544220e-03   2.9439256595206495e-03
   1.7360000000000000e+03   7.1814838761314189e-03   2.8793429058247564e-03
   1.7370000000000000e+03   2.2725047361235033e-02   2.7937561791982085e-03
   1.7380000000000000e+03  -9.2190896377609077e-02   2.6854350149684014e-03
   1.7390000000000000e+03  -1.0961884550026571e-02   2.5551139999845270e-03
   1.7400000000000000e+03  -1.5260725211076024e-02   2.4117462161139529e-03
   1.7410000000000000e+03  -3.9554540597544589e-02   2.2582327685025496e-03
   1.7420000000000000e+03  -4.7856016968924582e-03   2.0886067851724225e-03
   1.7430000000000000e+03   6.7658536771147536e-03   1.9137087721087668e-03
   1.7440000000000000e+03  -6.1472405066564595e-02   1.7370571070364461e-03
   1.7450000000000000e+03   1.1509114677543598e-02   1.5538534732517889e-03
   1.7460000000000000e+03  -1.0748817707152851e-02   1.3659332414932598e-03
   1.7470000000000000e+03   6.3502376264785868e-03   1.1770138474308045e-03
   1.7480000000000000e+03  -2.1535788188127514e-02   9.9137512976793431e-04
   1.7490000000000000e+03  -5.0863425410790114e-02   8.0518807015123126e-04
   1.7500000000000000e+03  -4.6476047549232499e-02   6.3268868905166627e-04
   1.7510000000000000e+03   1.0360769900345819e-02   4.6240317473740826e-04
   1.7520000000000000e+03  -3.0296229492472342e-02   2.9736091751875719e-04
   1.7530000000000000e+03   1.0114919398519044e-02   1.3872013063756142e-04
   1.7540000000000000e+03  -8.6568606865233075e-03  -1.6771581017191369e-05
   1.7550000000000000e+03   7.1056631853279886e-02  -1.5555699132872348e-04
   1.7560000000000000e+03  -1.6625645431736034e-02  -2.8086464899352263e-04
   1.7570000000000000e+03   8.1624962401722501e-03  -4.0019237690617479e-04
   1.7580000000000000e+03  -5.0884760418572497e-02  -5.0318282681096845e-04
   1.7590000000000000e+03  -1.0711613122850596e-02  -5.9284546713218812e-04
   1.7600000000000000e+03  -4.5440658269897551e-02  -6.7016663818108830e-04
   1.7610000000000000e+03  -4.6150984094400938e-02  -7.3411102879120192e-04
   1.7620000000000000e+03   1.3457808612062392e-02  -7.7653210355440650e-04
   1.7630000000000000e+03   1.0225897177318354e-02  -8.0291682963396437e-04
   1.7640000000000000e+03  -3.4077016612487167e-02  -8.0915930488786186e-04
   1.7650000000000000e+03   3.8409551516275717e-02  -8.0398471184681835e-04
   1.7660000000000000e+03  -3.2531102369614765e-03  -7.8054400542718072e-04
   1.7670000000000000e+03   2.7661521539260416e-03  -7.4138902789282755e-04
   1.7680000000000000e+03  -3.9855177604209979e-02  -6.8704295424897033e-04
   1.7690000000000000e+03   2.2761184837935676e-02  -6.1840183452002923e-04
   1.7700000000000000e+03   2.6632615676259980e-02  -5.2969271265212233e-04
   1.7710000000000000e+03  -2.9652174955211632e-02  -4.2032806193140491e-04
   1.7720000000000000e+03  -4.9638406538929696e-02  -3.0941136899797236e-04
   1.7730000000000000e+03   8.5449422637857222e-03  -1.8854908541628880e-04
   1.7740000000000000e+03   2.4040059643122409e-02  -5.9733430313128885e-05
   1.7750000000000000e+03   1.4664795152492697e-02   7.9759564616081448e-05
   1.7760000000000000e+03   1.1430814518090349e-02   2.2636159741738527e-04
   1.7770000000000000e+03   1.3804996501366611e-02   3.8829320387345491e-04
   1.7780000000000000e+03  -1.2013534168291267e-02   5.5473520465833552e-04
   1.7790000000000000e+03  -2.4350436593464548e-02   7.2897087358179458e-04
   1.7800000000000000e+03  -4.1047530977603330e-02   9.0588650420747065e-04
   1.7810000000000000e+03  -1.1809087474934919e-02   1.0834447011662870e-03
   1.7820000000000000e+03  -1.8627069791647355e-02   1.2564259979790846e-03
   1.7830000000000000e+03  -1.1360239615373620e-02   1.4240684543664710e-03
   1.7840000000000000e+03  -5.6310641093135268e-03   1.5847346805945288e-03
   1.7850000000000000e+03   5.6493630533072846e-02   1.7396904230284065e-03
   1.7860000000000000e+03   2.9928055671256708e-02   1.8870440744046680e-03
   1.7870000000000000e+03  -1.0765992713330185e-02   2.0253841558894922e-03
   1.7880000000000000e+03  -1.1601627253454740e-02   2.1580143999977161e-03
   1.7890000000000000e+03  -3.1942622269574589e-02   2.2856136859600077e-03
   1.7900000000000000e+03   5.5850655527720554e-02   2.4074415829641151e-03
   1.7910000000000000e+03   1.8170997412882372e-02   2.5137952935236504e-03
   1.7920000000000000e+03   1.5747590228950299e-02   2.6103519979702558e-03
   1.7930000000000000e+03  -2.0472501057035013e-02   2.6955088778102343e-03
   1.7940000000000000e+03   7.9386301235207200e-03   2.7608844820386012e-03
   1.7950000000000000e+03  -2.0271617238673864e-02   2.8172601554579848e-03
   1.7960000000000000e+03   3.2914000605329369e-02   2.8672245288806548e-03
   1.7970000000000000e+03  -2.1948108694481716e-02   2.9001936273508762e-03
   1.7980000000000000e+03   8.5606278034085249e-03   2.9230325483268057e-03
   1.7990000000000000e+03   5.3487188972489736e-03   2.9327448492916974e-03
   1.8000000000000000e+03  -1.0647146691177920e-02   2.9354166821617088e-03
   1.8010000000000000e+03  -5.9808381528017873e-02   2.9364983986811814e-03
   1.8020000000000000e+03  -3.0474889694512987e-02   2.9258155146892895e-03
   1.8030000000000000e+03   1.8167126399256460e-02   2.9058960867552916e-03
   1.8040000000000000e+03  -3.5518881510984951e-02   2.8786310786394586e-03
   1.8050000000000000e+03   2.5525831736947200e-02   2.8482471906213025e-03
   1.8060000000000000e+03  -2.7761875661288550e-02   2.8087427961046600e-03
   1.8070000000000000e+03   8.9217948476378022e-04   2.7591169801751019e-03
   1.8080000000000000e+03   4.2291145739979621e-02   2.6981610953162949e-03
   1.8090000000000000e+03  -8.9404925807055460e-02   2.6258646643040288e-03
   1.8100000000000000e+03   1.2506565086286565e-02   2.5446662271530135e-03
   1.8110000000000000e+03   8.1513400589888173e-03   2.4475381575526627e-03
   1.8120000000000000e+03   3.6545931461556521e-04   2.3413103579590596e-03
   1.8130000000000000e+03   1.5050220201682715e-02   2.2281794795092963e-03
   1.8140000000000000e+03   3.3900585927117935e-02   2.1172931373296027e-03
   1.8150000000000000e+03   2.1539481653073501e-02   2.0018721809024849e-03
   1.8160000000000000e+03  -3.7678112954256188e-02   1.8891351101993962e-03
   1.8170000000000000e+03   7.0114011402236581e-02   1.7646446330929382e-03
   1.8180000000000000e+03  -1.0243935285409764e-02   1.6323399723411317e-03
   1.8190000000000000e+03  -4.6535254456038115e-02   1.4983214419904062e-03
   1.8200000000000000e+03   3.2733832214029077e-02   1.3656420156570575e-03
   1.8210000000000000e+03   4.4184886165749365e-02   1.2346363720338214e-03
   1.8220000000000000e+03  -1.8884300884406457e-02   1.1028993061259795e-03
   1.8230000000000000e+03   1.5860967273141152e-02   9.7077975208300835e-04
   1.8240000000000000e+03   2.2210710268632250e-02   8.4241198599201519e-04
   1.8250000000000000e+03  -5.6906243219325393e-02   7.1406735880184921e-04
   1.8260000000000000e+03  -2.7839963003567215e-02   5.9253264858563897e-04
   1.8270000000000000e+03  -3.4477449494279090e-02   4.8114423209850044e-04
   1.8280000000000000e+03  -1.1906196616886635e-02   3.7182475937483058e-04
   1.8290000000000000e+03  -7.1599476010593176e-03   2.7352724400203778e-04
   1.8300000000000000e+03   2.1802473733048739e-02   1.8444969582730668e-04
   1.8310000000000000e+03  -2.5616158942485201e-02   1.0417939457231081e-04
   1.8320000000000000e+03  -9.4105299829073716e-02   2.8658834228826642e-05
   1.8330000000000000e+03   2.6968823572150316e-02  -4.5769714092325210e-05
   1.8340000000000000e+03   9.5433143228216832e-03  -1.0933327870038412e-04
   1.8350000000000000e+03  -1.1528250639549801e-02  -1.5537625946024564e-04
   1.8360000000000000e+03  -1.6189964820049727e-02  -1.9438478789134719e-04
   1.8370000000000000e+03  -5.5974330719095113e-02  -2.2381319060439387e-04
   1.8380000000000000e+03   1.0037655119082644e-02  -2.4831430555043952e-04
   1.8390000000000000e+03   1.8049019660456446e-02  -2.7270779757993880e-04
   1.8400000000000000e+03  -1.4651773838343502e-02  -2.8714990281069171e-04
   1.8410000000000000e+03   1.6230906526543111e-02  -2.9215349527241430e-04
   1.8420000000000000e+03   2.2622820593870448e-02  -2.9089560736863157e-04
   1.8430000000000000e+03  -2.7005989422918542e-02  -2.9045489669992888e-04
   1.8440000000000000e+03  -4.6720315851853149e-02  -2.9339246018397937e-04
   1.8450000000000000e+03   1.4308631864798613e-02  -2.8931871006409720e-04
   1.8460000000000000e+03   1.3015726848800767e-03  -2.8104245989897883e-04
   1.8470000000000000e+03   1.0811282318165390e-02  -2.7464451298740873e-04
   1.8480000000000000e+03  -7.7018837616533040e-02  -2.6996741772745362e-04
   1.8490000000000000e+03  -2.2064823928007061e-02  -2.6616784953735739e-04
   1.8500000000000000e+03   2.8462327057025980e-02  -2.5798627088453169e-04
   1.8510000000000000e+03   2.5317094935594737e-03  -2.5051425489677753e-04
   1.8520000000000000e+03   5.1736406994981133e-03  -2.4074121074851198e-04
   1.8530000000000000e+03  -1.8039655125834938e-02  -2.3339480038896522e-04
   1.8540000000000000e+03  -5.4980218034028222e-02  -2.1699251984597602e-04
   1.8550000000000000e+03   1.4233404588233167e-03  -1.8986900408474584e-04
   1.8560000000000000e+03   9.5064380317336564e-02  -1.6761693256032976e-04
   1.8570000000000000e+03   6.9108631364001444e-02  -1.4708243737753294e-04
   1.8580000000000000e+03   1.2197773268197234e-02  -1.2420292656692571e-04
   1.8590000000000000e+03   6.6063506396959737e-02  -1.0452539182991635e-04
   1.8600000000000000e+03  -4.1095779986456547e-02  -7.8829599345267779e-05
   1.8610000000000000e+03   4.4285945825434166e-02  -4.6564509636450686e-05
   1.8620000000000000e+03   6.3443528550292297e-02  -9.0214175811014287e-06
   1.8630000000000000e+03   2.3462763353544486e-02   3.2878416651025190e-05
   1.8640000000000000e+03  -2.5428135597978536e-02   8.4368107771112973e-05
   1.8650000000000000e+03  -2.7270143467510482e-02   1.3693982604570640e-04
   1.8660000000000000e+03   3.7312700587911981e-03   1.8794100983120845e-04
   1.8670000000000000e+03   1.8311881202667045e-02   2.4270413773539877e-04
   1.8680000000000000e+03  -1.8165272448749287e-02   2.9963461900839788e-04
   1.8690000000000000e+03  -2.4706258454522748e-02   3.6106204789564301e-04
   1.8700000000000000e+03   4.8777247290890655e-02   4.2456436581590578e-04
   1.8710000000000000e+03  -2.6492130679051824e-02   4.9012732380129310e-04
   1.8720000000000000e+03   5.6290678108336161e-03   5.6025404194222806e-04
   1.8730000000000000e+03  -4.9775123459992042e-02   6.3214668388886003e-04
   1.8740000000000000e+03   7.3561558637509655e-02   7.1285655552686485e-04
   1.8750000000000000e+03   4.7569945706110034e-03   8.0697381426390880e-04
   1.8760000000000000e+03   4.5817477827869383e-03   9.0365486763745563e-04
   1.8770000000000000e+03   3.1291420427499612e-03   1.0052687529725946e-03
   1.8780000000000000e+03   1.8174456373546689e-02   1.1021351978739121e-03
   1.8790000000000000e+03   5.0650774285709070e-02   1.2005173714205943e-03
   1.8800000000000000e+03   1.2738806053833977e-02   1.3034681620706446e-03
   1.8810000000000000e+03   2.4571891902062822e-02   1.4164527470290067e-03
   1.8820000000000000e+03   2.6160377156337556e-02   1.5308433262178186e-03
   1.8830000000000000e+03   2.7857544797887029e-02   1.6459783809477649e-03
   1.8840000000000000e+03  -4.9417421735709920e-02   1.7653163641774298e-03
   1.8850000000000000e+03   2.1290901058331348e-02   1.8832942764966680e-03
   1.8860000000000000e+03  -2.4025376316377606e-02   2.0011245203855866e-03
   1.8870000000000000e+03  -6.5985015157836169e-03   2.1115151893986769e-03
   1.8880000000000000e+03  -9.8002641212424565e-03   2.2282057665826676e-03
   1.8890000000000000e+03  -2.6006774069535485e-02   2.3404849174939921e-03
   1.8900000000000000e+03   6.4791559194500872e-02   2.4518789616170757e-03
   1.8910000000000000e+03  -1.1769961494287665e-02   2.5653495643994852e-03
   1.8920000000000000e+03   2.2311709702563846e-02   2.6802369297915327e-03
   1.8930000000000000e+03   2.9100810609288059e-02   2.7931961658115051e-03
   1.8940000000000000e+03  -6.3596961629851914e-02   2.9010935477785447e-03
   1.8950000000000000e+03   4.2581698298420553e-02   3.0037949077748507e-03
   1.8960000000000000e+03   2.1602881642725875e-04   3.1065671652660463e-03
   1.8970000000000000e+03  -7.5552434400238386e-02   3.2045534411294123e-03
   1.8980000000000000e+03  -3.5638711974188018e-02   3.2935161606520119e-03
   1.8990000000000000e+03   3.6196126211473723e-02   3.3689545137280952e-03
   1.9000000000000000e+03   7.2249292720340356e-03   3.4317544852987599e-03
   1.9010000000000000e+03  -2.2600388567448296e-02   3.4816886449656388e-03
   1.9020000000000000e+03   2.3813550041997724e-02   3.5274158910083421e-03
   1.9030000000000000e+03  -1.4148590592374041e-03   3.5641063563343180e-03
   1.9040000000000000e+03   2.0792089410239478e-02   3.5983842751075895e-03
   1.9050000000000000e+03  -1.3216337292263090e-02   3.6165984713444834e-03
   1.9060000000000000e+03   3.7720937506107284e-02   3.6234923857970673e-03
   1.9070000000000000e+03  -2.3368451732802366e-02   3.6206614289981932e-03
   1.9080000000000000e+03   1.3396892549714408e-02   3.6012040532284969e-03
   1.9090000000000000e+03  -3.2203507528386424e-02   3.5699056837005831e-03
   1.9100000000000000e+03  -1.2906520666839259e-02   3.5137525931323464e-03
   1.9110000000000000e+03  -2.5843633480110574e-02   3.4372039395066684e-03
   1.9120000000000000e+03  -6.7994863652644580e-03   3.3370666424965066e-03
   1.9130000000000000e+03   5.0990054197855114e-02   3.2157813361725460e-03
   1.9140000000000000e+03   6.4452889429037735e-02   3.0790300907252433e-03
   1.9150000000000000e+03   3.2234729436123863e-02   2.9259362650737373e-03
   1.9160000000000000e+03   1.0654447542776373e-02   2.7512919911462656e-03
   1.9170000000000000e+03  -3.6479083682676621e-03   2.5595163804489470e-03
   1.9180000000000000e+03  -4.7667869842593372e-02   2.3607736089343067e-03
   1.9190000000000000e+03   8.5347096132608307e-03   2.1440129857134833e-03
   1.9200000000000000e+03  -5.3630959212263669e-03   1.9093453722501290e-03
   1.9210000000000000e+03   1.7773070023559656e-02   1.6605806446949255e-03
   1.9220000000000000e+03   1.4958936134700986e-02   1.4094207137443384e-03
   1.9230000000000000e+03   4.0096656882095599e-02   1.1447420072737996e-03
   1.9240000000000000e+03  -3.5332262925692567e-02   8.6735889161779569e-04
   1.9250000000000000e+03  -1.7894606853977028e-02   5.8708042623702205e-04
   1.9260000000000000e+03  -2.2398458717514769e-03   3.0025261724836335e-04
   1.9270000000000000e+03  -1.2102684836050728e-02   1.3183690260219543e-05
   1.9280000000000000e+03  -2.1638176767031225e-02  -2.7142061305264356e-04
   1.9290000000000000e+03   8.2828510395835924e-03  -5.5803888810408285e-04
   1.9300000000000000e+03   3.3072258861350373e-02  -8.4162054702917126e-04
   1.9310000000000000e+03   1.4155024624253434e-02  -1.1147418548254873e-03
   1.9320000000000000e+03  -3.8310265393286368e-03  -1.3815935588391648e-03
   1.9330000000000000e+03   1.5897347405449180e-02  -1.6264103798669612e-03
   1.9340000000000000e+03  -4.1443389090956718e-02  -1.8593972860928678e-03
   1.9350000000000000e+03   4.0440367124056548e-02  -2.0758009084909644e-03
   1.9360000000000000e+03   3.5716973656940883e-02  -2.2778847512402120e-03
   1.9370000000000000e+03  -1.8145809355511563e-02  -2.4623392875891808e-03
   1.9380000000000000e+03   2.7530173875213414e-02  -2.6298956904452870e-03
   1.9390000000000000e+03  -4.4847695383868598e-03  -2.7729366106716427e-03
   1.9400000000000000e+03  -6.6284703378171779e-03  -2.8939924532608704e-03
   1.9410000000000000e+03   4.4084245183716349e-02  -2.9957761448440368e-03
   1.9420000000000000e+03   1.1718802675845953e-02  -3.0689137694534414e-03
   1.9430000000000000e+03   1.5695856239262059e-02  -3.1143471335506935e-03
   1.9440000000000000e+03   2.7193462185733677e-02  -3.1382672699858003e-03
   1.9450000000000000e+03  -1.7263945306517585e-02  -3.1354599392453388e-03
   1.9460000000000000e+03  -1.6376349446944209e-02  -3.1016704810038170e-03
   1.9470000000000000e+03  -3.1241037547518526e-03  -3.0393250521499279e-03
   1.9480000000000000e+03  -1.6376417302617699e-04  -2.9476004701464672e-03
   1.9490000000000000e+03   2.4742598911325332e-02  -2.8338908764603383e-03
   1.9500000000000000e+03   1.6032637171980866e-02  -2.7061571346414246e-03
   1.9510000000000000e+03   1.7954234970063137e-03  -2.5564895993364046e-03
   1.9520000000000000e+03  -1.4226920820396508e-02  -2.3796901530229462e-03
   1.9530000000000000e+03   3.7719397043112078e-02  -2.1719259581307079e-03
   1.9540000000000000e+03   2.5548102118910471e-02  -1.9425569237023167e-03
   1.9550000000000000e+03  -1.6677416915057780e-02  -1.6945890744287854e-03
   1.9560000000000000e+03  -7.1159590885339408e-02  -1.4390084804943601e-03
   1.9570000000000000e+03   5.3321206670120358e-02  -1.1672606915784001e-03
   1.9580000000000000e+03  -1.8875120231865217e-02  -8.8227550944758933e-04
   1.9590000000000000e+03   1.5579807237611361e-03  -5.8611913034935063e-04
   1.9600000000000000e+03   1.2022713531015401e-02  -2.7653281835456533e-04
   1.9610000000000000e+03  -1.9049854619873838e-02   3.9857795221738205e-05
   1.9620000000000000e+03  -6.4267547280509929e-02   3.6420815524540776e-04
   1.9630000000000000e+03  -5.1694648421825855e-02   6.9752576634353513e-04
   1.9640000000000000e+03  -7.5354811214971527e-03   1.0245680851413939e-03
   1.9650000000000000e+03   1.8445197521196281e-02   1.3606419836059238e-03
   1.9660000000000000e+03   3.2931539351053633e-02   1.6915931867543320e-03
   1.9670000000000000e+03   1.3114684149858596e-02   2.0153924755564219e-03
   1.9680000000000000e+03   5.0068163296396788e-02   2.3326533896626525e-03
   1.9690000000000000e+03  -3.1662203527287401e-02   2.6443777734130496e-03
   1.9700000000000000e+03   1.5628917462146973e-03   2.9457607581386868e-03
   1.9710000000000000e+03   3.3205792505586494e-02   3.2315583640511879e-03
   1.9720000000000000e+03   6.7170215553443657e-02   3.4962559405366761e-03
   1.9730000000000000e+03   3.3748098998334385e-02   3.7422078966549859e-03
   1.9740000000000000e+03  -4.4253745780469620e-03   3.9712829682809706e-03
   1.9750000000000000e+03   5.2031398071632397e-03   4.1827940920710974e-03
   1.9760000000000000e+03  -2.4045410119991714e-02   4.3712276101803837e-03
   1.9770000000000000e+03   4.0676984700974417e-02   4.5433366560398980e-03
   1.9780000000000000e+03   9.8726803185059976e-03   4.6910886682395422e-03
   1.9790000000000000e+03   2.5760177791209989e-02   4.8083353602177085e-03
   1.9800000000000000e+03  -2.6540957482109821e-02   4.9019413858354469e-03
   1.9810000000000000e+03  -7.8093618149821364e-03   4.9844086413651355e-03
   1.9820000000000000e+03   4.6949829909747179e-02   5.0411389487443441e-03
   1.9830000000000000e+03   3.9170915024659775e-02   5.0773027689514083e-03
   1.9840000000000000e+03  -5.5664499230535670e-03   5.0913987500508674e-03
   1.9850000000000000e+03  -6.1868467214761150e-02   5.0805017895131886e-03
   1.9860000000000000e+03   1.9878126731296710e-02   5.0449313162815078e-03
   1.9870000000000000e+03  -5.7152534811535073e-02   4.9830712715130737e-03
   1.9880000000000000e+03  -1.0485847429584454e-02   4.8993767638503090e-03
   1.9890000000000000e+03  -2.8427740854715701e-02   4.7991935240856171e-03
   1.9900000000000000e+03  -4.9176279508369281e-02   4.6808093592916556e-03
   1.9910000000000000e+03  -3.2204879059368467e-02   4.5412030457968365e-03
   1.9920000000000000e+03  -6.9422040581217171e-03   4.3957970971815101e-03
   1.9930000000000000e+03  -1.0209771704913842e-02   4.2434627724645974e-03
   1.9940000000000000e+03  -2.2695220407812751e-02   4.0867780317595951e-03
   1.9950000000000000e+03   2.0120698372366495e-02   3.9153357302580336e-03
   1.9960000000000000e+03  -3.3688175775328899e-02   3.7402126943965343e-03
   1.9970000000000000e+03  -5.0753410992660265e-02   3.5561817605118114e-03
   1.9980000000000000e+03   4.6969935609586511e-02   3.3648555005726935e-03
   1.9990000000000000e+03   2.3864491085497049e-02   3.1680723233733247e-03
   2.0000000000000000e+03  -4.0102709218256927e-02   2.9682648350176769e-03


==> Opt_Laser_Mod_Sigs_1.dat <==
   1.0000000000000000e+00   2.7075771006276395e-02
   2.0000000000000000e+00   1.2313594147587835e-01
   3.0000000000000000e+00   2.6234998900053580e-01
   4.0000000000000000e+00   3.1366075068488763e-01
   5.0000000000000000e+00   1.8556074926080846e-01
   6.0000000000000000e+00   3.9475134598070328e-04
   7.0000000000000000e+00   2.2083023835259679e-04
   8.0000000000000000e+00   2.3316752482834752e-01
   9.0000000000000000e+00   4.5472643476008401e-01
   1.0000000000000000e+01   4.2182477381471406e-01
   1.1000000000000000e+01   1.8682144200235151e-01
   1.2000000000000000e+01   6.7133122785350050e-24
   1.3000000000000000e+01   1.9098281610329616e-04
   1.4000000000000000e+01   1.1299932467689462e-01
   1.5000000000000000e+01   1.9930447550482139e-01
   1.6000000000000000e+01   1.8874179255781595e-01
   1.7000000000000000e+01   9.5440996160552002e-02
   1.8000000000000000e+01   4.7057215071898584e-04
   1.9000000000000000e+01   7.6160193085794291e-05
   2.0000000000000000e+01   9.4581445836281253e-02
   2.1000000000000000e+01   1.6132023355965761e-01
   2.2000000000000000e+01   1.0960044285825163e-01
   2.3000000000000000e+01   1.2734275581074287e-02
   2.4000000000000000e+01   1.3273281833132695e-04
   2.5000000000000000e+01   6.9913616417940389e-02
   2.6000000000000000e+01   1.1273705207322700e-01
   2.7000000000000000e+01   8.1751596992484521e-02
   2.8000000000000000e+01   2.9062124689582889e-02
   2.9000000000000000e+01   6.4369591997390196e-06
   3.0000000000000000e+01   5.2302606365083329e-05
   3.1000000000000000e+01   4.4337465250543544e-02
   3.2000000000000000e+01   1.2950404037618288e-01
   3.3000000000000000e+01   1.7460767983140668e-01
   3.4000000000000000e+01   1.0734032922525974e-01
   3.5000000000000000e+01   5.9981700237292227e-04
   3.6000000000000000e+01   5.4061067681165716e-24
   3.7000000000000000e+01   1.0988986301987934e-01
   3.8000000000000000e+01   1.7670453610448453e-01
   3.9000000000000000e+01   1.1208047403040572e-01
   4.0000000000000000e+01   1.1522218456498430e-02
   4.1000000000000000e+01   1.2808104323825326e-06
   4.2000000000000000e+01   6.2716347349849919e-02
   4.3000000000000000e+01   9.9672844367114155e-02
   4.4000000000000000e+01   7.4061107037695653e-02
   4.5000000000000000e+01   3.0355335134221104e-02
   4.6000000000000000e+01   7.8166421343146032e-03
   4.7000000000000000e+01   2.8408398939828547e-03
   4.8000000000000000e+01   1.1588159051469362e-03
   4.9000000000000000e+01   1.2003400423562440e-22
   5.0000000000000000e+01   6.6043585395335811e-06


==> Opt_Laser_Mod_Sigs_4.dat <==
   1.0000000000000000e+00   3.2950990824457488e-02
   2.0000000000000000e+00   1.0027478157439305e-01
   3.0000000000000000e+00   1.2841585859272109e-01
   4.0000000000000000e+00   1.1957769064984497e-01
   5.0000000000000000e+00   1.4006527822833442e-01
   6.0000000000000000e+00   1.6094201240037451e-01
   7.0000000000000000e+00   1.5953594932097778e-01
   8.0000000000000000e+00   1.7488924068348613e-01
   9.0000000000000000e+00   1.8753479565059350e-01
   1.0000000000000000e+01   1.8607145008500012e-01
   1.1000000000000000e+01   1.9763253640790693e-01
   1.2000000000000000e+01   2.0276186051671402e-01
   1.3000000000000000e+01   1.9968238714373385e-01
   1.4000000000000000e+01   2.0677060637352104e-01
   1.5000000000000000e+01   2.0479834658151583e-01
   1.6000000000000000e+01   1.9947809029595562e-01
   1.7000000000000000e+01   2.0140139993535994e-01
   1.8000000000000000e+01   1.9346697834035728e-01
   1.9000000000000000e+01   1.8593431204980287e-01
   2.0000000000000000e+01   1.8237520959637621e-01
   2.1000000000000000e+01   1.6961636384879417e-01
   2.2000000000000000e+01   1.5988796022948976e-01
   2.3000000000000000e+01   1.5144087168322565e-01
   2.4000000000000000e+01   1.3539182198026536e-01
   2.5000000000000000e+01   1.2365449485697207e-01
   2.6000000000000000e+01   1.1131657710545823e-01
   2.7000000000000000e+01   9.3508967406069510e-02
   2.8000000000000000e+01   8.0137684417676588e-02
   2.9000000000000000e+01   6.5594015215870341e-02
   3.0000000000000000e+01   4.7325877585372468e-02
   3.1000000000000000e+01   3.2801252361213763e-02
   3.2000000000000000e+01   1.7644430707452072e-02
   3.3000000000000000e+01   4.1819358477282569e-03
   3.4000000000000000e+01  -1.2988812724569383e-29
   3.5000000000000000e+01   2.2937642396557537e-04
   3.6000000000000000e+01   1.6543611676066832e-24
   3.7000000000000000e+01   3.5153316057032481e-05
   3.8000000000000000e+01   1.8074580847239563e-32
   3.9000000000000000e+01   1.6352904080447024e-29
   4.0000000000000000e+01   1.2216852451084493e-25
   4.1000000000000000e+01   8.8352668457788111e-29
   4.2000000000000000e+01  -4.5236320159043454e-26
   4.3000000000000000e+01  -3.1232605689039036e-32
   4.4000000000000000e+01  -2.4863180674760966e-32
   4.5000000000000000e+01   2.1630365268426807e-05
   4.6000000000000000e+01  -9.6808709273254733e-25
   4.7000000000000000e+01   6.7397536730863020e-05
   4.8000000000000000e+01  -3.0971983845055166e-32
   4.9000000000000000e+01   6.4838052816153656e-26
   5.0000000000000000e+01   6.6737591961212575e-29
   5.1000000000000000e+01   3.6187937028907090e-25
   5.2000000000000000e+01   2.6590062130140508e-05
   5.3000000000000000e+01  -5.3654077092778984e-32
   5.4000000000000000e+01   7.9492628097470744e-27
   5.5000000000000000e+01   2.0921849416047833e-25
   5.6000000000000000e+01  -1.5710951794919674e-29
   5.7000000000000000e+01   1.2128965488571125e-04
   5.8000000000000000e+01   2.5570208876135881e-24
   5.9000000000000000e+01   8.8599838097441630e-28
   6.0000000000000000e+01  -8.1782471277735139e-29
   6.1000000000000000e+01  -3.4642803633648875e-32
   6.2000000000000000e+01   6.1933012849624535e-22
   6.3000000000000000e+01   4.3699087384137231e-27
   6.4000000000000000e+01   5.4651328849691788e-03
   6.5000000000000000e+01   1.7331263011342558e-02
   6.6000000000000000e+01   2.8447067972816244e-02
   6.7000000000000000e+01   4.0594779470726629e-02
   6.8000000000000000e+01   5.3922409322595177e-02
   6.9000000000000000e+01   6.2720854062220152e-02
   7.0000000000000000e+01   7.3246394758692560e-02
   7.1000000000000000e+01   8.4774103365299600e-02
   7.2000000000000000e+01   9.1036287016186074e-02
   7.3000000000000000e+01   9.9758407931886589e-02
   7.4000000000000000e+01   1.0796480865979505e-01
   7.5000000000000000e+01   1.1079573106242051e-01
   7.6000000000000000e+01   1.1735412123197746e-01
   7.7000000000000000e+01   1.2128954340899471e-01
   7.8000000000000000e+01   1.2092879521015888e-01
   7.9000000000000000e+01   1.2502564702468630e-01
   8.0000000000000000e+01   1.2428113988642316e-01
   8.1000000000000000e+01   1.2089596839528532e-01
   8.2000000000000000e+01   1.2214996510455212e-01
   8.3000000000000000e+01   1.1661561968796524e-01
   8.4000000000000000e+01   1.1106307143800329e-01
   8.5000000000000000e+01   1.0927902061765798e-01
   8.6000000000000000e+01   9.9394325719848103e-02
   8.7000000000000000e+01   9.2501531542124732e-02
   8.8000000000000000e+01   8.7742457764341295e-02
   8.9000000000000000e+01   7.4286365722730258e-02
   9.0000000000000000e+01   6.7090498289880757e-02
   9.1000000000000000e+01   5.9901414860366667e-02
   9.2000000000000000e+01   4.3945713041736591e-02
   9.3000000000000000e+01   3.7054418439428180e-02
   9.4000000000000000e+01   2.8959755399710605e-02
   9.5000000000000000e+01   1.0668518716764313e-02
   9.6000000000000000e+01   3.2430510902780570e-03
   9.7000000000000000e+01   3.1841981195020949e-03
   9.8000000000000000e+01   1.1542577817142542e-23
   9.9000000000000000e+01   2.1264645817675332e-25
   1.0000000000000000e+02   8.7074480774909700e-04


==> Opt_Laser_Mod_Sigs_spectra_1.dat <==
   1.0000000000000000e+00   0.0000000000000000e+00   4.6232717631589351e+00
   2.0000000000000000e+00   8.9285714285714281e-03   6.9873889453151401e+00
   3.0000000000000000e+00   1.7857142857142856e-02   2.9891616179877518e+00
   4.0000000000000000e+00   2.6785714285714284e-02   3.5906829411931356e+00
   5.0000000000000000e+00   3.5714285714285712e-02   3.4620770370371070e+00
   6.0000000000000000e+00   4.4642857142857144e-02   1.5727650220243488e+00
   7.0000000000000000e+00   5.3571428571428568e-02   1.4014556800385969e+00
   8.0000000000000000e+00   6.2500000000000000e-02   1.3071935569522124e+00
   9.0000000000000000e+00   7.1428571428571425e-02   7.4955550858722686e-01
   1.0000000000000000e+01   8.0357142857142863e-02   4.2022112467745759e-01
   1.1000000000000000e+01   8.9285714285714288e-02   5.7579613621885917e-01
   1.2000000000000000e+01   9.8214285714285712e-02   6.7539289619218845e-01
   1.3000000000000000e+01   1.0714285714285714e-01   5.8005096001442291e-01
   1.4000000000000000e+01   1.1607142857142858e-01   1.3206397092289108e+00
   1.5000000000000000e+01   1.2500000000000000e-01   1.8160647045499680e+00
   1.6000000000000000e+01   1.3392857142857142e-01   2.4728189623998107e+00
   1.7000000000000000e+01   1.4285714285714285e-01   2.5842074737659209e+00
   1.8000000000000000e+01   1.5178571428571427e-01   2.0823048007514111e+00
   1.9000000000000000e+01   1.6071428571428573e-01   3.6308085392200176e+00
   2.0000000000000000e+01   1.6964285714285715e-01   4.9454572949221154e+00
   2.1000000000000000e+01   1.7857142857142858e-01   4.0161290767767870e+00
   2.2000000000000000e+01   1.8750000000000000e-01   1.5994789957166480e+00
   2.3000000000000000e+01   1.9642857142857142e-01   1.2531172446672156e+00
   2.4000000000000000e+01   2.0535714285714285e-01   1.6348585754163125e+00
   2.5000000000000000e+01   2.1428571428571427e-01   6.2635686074261110e-01
   2.6000000000000000e+01   2.2321428571428573e-01   6.6074852769673786e-01
   2.7000000000000000e+01   2.3214285714285715e-01   1.2248760186559633e+00
   2.8000000000000000e+01   2.4107142857142858e-01   9.6767220951732347e-01
   2.9000000000000000e+01   2.5000000000000000e-01   4.1759097952475815e-01
   3.0000000000000000e+01   2.5892857142857145e-01   5.4044784674521389e-02
   3.1000000000000000e+01   2.6785714285714285e-01   3.4197131248208869e-02
   3.2000000000000000e+01   2.7678571428571430e-01   5.2824735294386633e-03
   3.3000000000000000e+01   2.8571428571428570e-01   1.0245163183570249e-02
   3.4000000000000000e+01   2.9464285714285715e-01   9.9921866187052395e-04
   3.5000000000000000e+01   3.0357142857142855e-01   4.8967430497564614e-03
   3.6000000000000000e+01   3.1250000000000000e-01   8.7045669107765477e-04
   3.7000000000000000e+01   3.2142857142857145e-01   2.4521196140411335e-03
   3.8000000000000000e+01   3.3035714285714285e-01   1.3123565335629705e-03
   3.9000000000000000e+01   3.3928571428571430e-01   1.9234402768266402e-03
   4.0000000000000000e+01   3.4821428571428570e-01   9.8620758547525488e-04
   4.1000000000000000e+01   3.5714285714285715e-01   1.4345382570875680e-03
   4.2000000000000000e+01   3.6607142857142855e-01   7.4127641205101518e-04
   4.3000000000000000e+01   3.7500000000000000e-01   1.1272834850327334e-03
   4.4000000000000000e+01   3.8392857142857145e-01   7.3792946179442552e-04
   4.5000000000000000e+01   3.9285714285714285e-01   9.9859024733691846e-04
   4.6000000000000000e+01   4.0178571428571430e-01   7.0271909626070750e-04
   4.7000000000000000e+01   4.1071428571428570e-01   9.4180322143371832e-04
   4.8000000000000000e+01   4.1964285714285715e-01   6.7739464374926624e-04
   4.9000000000000000e+01   4.2857142857142855e-01   9.8177421178128363e-04
   5.0000000000000000e+01   4.3750000000000000e-01   8.3293178701329684e-04
   5.1000000000000000e+01   4.4642857142857145e-01   9.5646340716521014e-04
   5.2000000000000000e+01   4.5535714285714285e-01   7.8552547220929448e-04
   5.3000000000000000e+01   4.6428571428571430e-01   1.1834427709528114e-03
   5.4000000000000000e+01   4.7321428571428570e-01   9.4648763203247267e-04
   5.5000000000000000e+01   4.8214285714285715e-01   1.2681056623429791e-03
   5.6000000000000000e+01   4.9107142857142855e-01   9.7483285687450963e-04


==> Opt_Laser_Mod_Sigs_spectra_4.dat <==
   1.0000000000000000e+00   0.0000000000000000e+00   7.1313465908951699e+00
   2.0000000000000000e+00   8.9285714285714281e-03   4.9476896318410235e+00
   3.0000000000000000e+00   1.7857142857142856e-02   8.4445954714161324e+00
   4.0000000000000000e+00   2.6785714285714284e-02   4.4111035767044289e+00
   5.0000000000000000e+00   3.5714285714285712e-02   7.4647912769679625e-01
   6.0000000000000000e+00   4.4642857142857144e-02   5.3057489098906818e-01
   7.0000000000000000e+00   5.3571428571428568e-02   5.1858288108066530e-01
   8.0000000000000000e+00   6.2500000000000000e-02   7.9551396613501246e-01
   9.0000000000000000e+00   7.1428571428571425e-02   3.4802080301697469e-01
   1.0000000000000000e+01   8.0357142857142863e-02   4.4729638002581945e-01
   1.1000000000000000e+01   8.9285714285714288e-02   4.9467426524763330e-01
   1.2000000000000000e+01   9.8214285714285712e-02   1.5708558329919264e-01
   1.3000000000000000e+01   1.0714285714285714e-01   2.6165764694503602e-01
   1.4000000000000000e+01   1.1607142857142858e-01   2.2227512594219709e-01
   1.5000000000000000e+01   1.2500000000000000e-01   2.4258656187312108e-01
   1.6000000000000000e+01   1.3392857142857142e-01   1.9009008551800533e-01
   1.7000000000000000e+01   1.4285714285714285e-01   2.3430463841989735e-01
   1.8000000000000000e+01   1.5178571428571427e-01   2.3928289047758633e-01
   1.9000000000000000e+01   1.6071428571428573e-01   1.3495700998958937e-01
   2.0000000000000000e+01   1.6964285714285715e-01   1.7249458646815094e-01
   2.1000000000000000e+01   1.7857142857142858e-01   1.4668000923785285e-01
   2.2000000000000000e+01   1.8750000000000000e-01   1.4779287754720152e-01
   2.3000000000000000e+01   1.9642857142857142e-01   1.4119457235925159e-01
   2.4000000000000000e+01   2.0535714285714285e-01   1.6391853539342371e-01
   2.5000000000000000e+01   2.1428571428571427e-01   1.5690600459827578e-01
   2.6000000000000000e+01   2.2321428571428573e-01   1.1556049132306470e-01
   2.7000000000000000e+01   2.3214285714285715e-01   1.2477690090484349e-01
   2.8000000000000000e+01   2.4107142857142858e-01   1.0992196168475883e-01
   2.9000000000000000e+01   2.5000000000000000e-01   1.1764069833787051e-01
   3.0000000000000000e+01   2.5892857142857145e-01   1.2423961976573586e-01
   3.1000000000000000e+01   2.6785714285714285e-01   1.4357012274114078e-01
   3.2000000000000000e+01   2.7678571428571430e-01   1.1824792346536894e-01
   3.3000000000000000e+01   2.8571428571428570e-01   1.0006255180014798e-01
   3.4000000000000000e+01   2.9464285714285715e-01   8.9033687732287745e-02
   3.5000000000000000e+01   3.0357142857142855e-01   9.9823567195649693e-02
   3.6000000000000000e+01   3.1250000000000000e-01   1.1325106678465618e-01
   3.7000000000000000e+01   3.2142857142857145e-01   1.3669435001547706e-01
   3.8000000000000000e+01   3.3035714285714285e-01   1.6666314594256151e-01
   3.9000000000000000e+01   3.3928571428571430e-01   5.4110620331227544e-02
   4.0000000000000000e+01   3.4821428571428570e-01   1.3893848920015986e-01
   4.1000000000000000e+01   3.5714285714285715e-01   7.7696968796718738e-02
   4.2000000000000000e+01   3.6607142857142855e-01   8.5009618934776246e-04
   4.3000000000000000e+01   3.7500000000000000e-01   9.0619177901796763e-04
   4.4000000000000000e+01   3.8392857142857145e-01   9.9971817035814851e-04
   4.5000000000000000e+01   3.9285714285714285e-01   4.5445548280044750e-04
   4.6000000000000000e+01   4.0178571428571430e-01   9.9796454628532801e-04
   4.7000000000000000e+01   4.1071428571428570e-01   8.8704423072277631e-04
   4.8000000000000000e+01   4.1964285714285715e-01   9.6220330667310425e-04
   4.9000000000000000e+01   4.2857142857142855e-01   1.0000089719085104e-03
   5.0000000000000000e+01   4.3750000000000000e-01   9.7923605417229477e-04
   5.1000000000000000e+01   4.4642857142857145e-01   9.4463177786542390e-04
   5.2000000000000000e+01   4.5535714285714285e-01   9.9840034097034526e-04
   5.3000000000000000e+01   4.6428571428571430e-01   9.7014630210932558e-04
   5.4000000000000000e+01   4.7321428571428570e-01   1.0001058766521828e-03
   5.5000000000000000e+01   4.8214285714285715e-01   9.2206356022158395e-04
   5.6000000000000000e+01   4.9107142857142855e-01   9.1477297601129793e-04

